Bimanual Telemanipulation with Force and Haptic Feedback and Predictive Limit Avoidance

Robotic teleoperation is a key technology for a wide variety of applications. It allows sending robots instead of humans in remote, possibly dangerous locations while still using the human brain with its enormous knowledge and creativity, especially for solving unexpected problems. A main challenge in teleoperation consists of providing enough feedback to the human operator for situation awareness and thus create full immersion, as well as offering the operator suitable control interfaces to achieve efficient and robust task fulfillment. We present a bimanual telemanipulation system consisting of an anthropomorphic avatar robot and an operator station providing force and haptic feedback to the human operator. The avatar arms are controlled in Cartesian space with a 1:1 mapping of the operator movements. The measured forces and torques on the avatar side are haptically displayed directly to the operator. We developed a predictive avatar model for limit avoidance which runs on the operator side, ensuring low latency. Only off-the-shelf components were used to build the system. It is evaluated in lab experiments and by untrained operators in a small user study.

==> exp/feedback1.txt <==
Time j1 j2 j3 j4 j5 j6 j7
0.0208843 -1.03572 1.48837 2.04557 -2.67033 0.60362 1.65602 -1.01533
0.0219092 -1.03571 1.48837 2.04558 -2.67033 0.603621 1.65602 -1.01533
0.023037 -1.03572 1.48837 2.04557 -2.67033 0.603621 1.65602 -1.01533
0.0238702 -1.03571 1.48837 2.04557 -2.67033 0.603619 1.65602 -1.01533
0.0248752 -1.03571 1.48837 2.04557 -2.67033 0.603618 1.65602 -1.01533
0.0259013 -1.03572 1.48837 2.04558 -2.67033 0.603619 1.65602 -1.01533
0.0268905 -1.03572 1.48836 2.04558 -2.67033 0.603619 1.65602 -1.01533
0.0279016 -1.03571 1.48837 2.04557 -2.67033 0.603616 1.65602 -1.01533
0.0288823 -1.03572 1.48837 2.04557 -2.67033 0.603615 1.65602 -1.01533
0.0298779 -1.03571 1.48837 2.04558 -2.67033 0.603614 1.65602 -1.01533
0.0308771 -1.03571 1.48837 2.04557 -2.67033 0.603613 1.65602 -1.01533
0.0319369 -1.03571 1.48837 2.04557 -2.67033 0.603618 1.65602 -1.01533
0.0329373 -1.03571 1.48837 2.04557 -2.67033 0.603616 1.65602 -1.01533
0.0338769 -1.03572 1.48837 2.04557 -2.67032 0.603615 1.65602 -1.01534
0.0349052 -1.03572 1.48837 2.04557 -2.67033 0.603615 1.65602 -1.01534
0.0359297 -1.03571 1.48837 2.04558 -2.67033 0.603612 1.65602 -1.01533
0.0369124 -1.03572 1.48837 2.04558 -2.67033 0.603611 1.65602 -1.01533
0.0379026 -1.03571 1.48837 2.04558 -2.67033 0.603609 1.65602 -1.01533
0.0388968 -1.03571 1.48837 2.04557 -2.67033 0.603609 1.65602 -1.01533
0.0398912 -1.03571 1.48837 2.04557 -2.67033 0.603609 1.65602 -1.01533
0.0408762 -1.03572 1.48837 2.04557 -2.67033 0.603609 1.65602 -1.01533
0.0419638 -1.03572 1.48837 2.04557 -2.67033 0.603609 1.65602 -1.01533
0.0429337 -1.03572 1.48837 2.04557 -2.67033 0.603609 1.65602 -1.01533
0.0438926 -1.03572 1.48836 2.04557 -2.67033 0.60361 1.65602 -1.01533
0.0449126 -1.03572 1.48836 2.04557 -2.67032 0.60361 1.65602 -1.01532
0.045886 -1.03572 1.48837 2.04557 -2.67033 0.603605 1.65602 -1.01533
0.0468867 -1.03572 1.48837 2.04557 -2.67033 0.603606 1.65602 -1.01533
0.0479312 -1.03572 1.48836 2.04557 -2.67033 0.603605 1.65602 -1.01533
0.048923 -1.03572 1.48836 2.04557 -2.67033 0.603606 1.65602 -1.01533
0.0499191 -1.03572 1.48836 2.04557 -2.67033 0.603606 1.65602 -1.01533
0.0508652 -1.03572 1.48837 2.04557 -2.67032 0.603606 1.65602 -1.01533
0.0519409 -1.03572 1.48837 2.04557 -2.67033 0.603604 1.65602 -1.01533
0.0528953 -1.03572 1.48837 2.04557 -2.67033 0.603605 1.65602 -1.01533
0.0539062 -1.03572 1.48836 2.04557 -2.67033 0.603601 1.65602 -1.01533
0.0548985 -1.03572 1.48836 2.04557 -2.67032 0.603604 1.65602 -1.01533
0.0558913 -1.03572 1.48836 2.04557 -2.67033 0.603601 1.65602 -1.01533
0.0569448 -1.03572 1.48836 2.04557 -2.67033 0.603601 1.65602 -1.01533
0.0579479 -1.03572 1.48836 2.04557 -2.67033 0.603598 1.65602 -1.01533
0.0589285 -1.03572 1.48836 2.04557 -2.67033 0.603597 1.65602 -1.01532
0.0599585 -1.03572 1.48836 2.04557 -2.67033 0.603599 1.65602 -1.01533
0.0609188 -1.03572 1.48836 2.04557 -2.67033 0.6036 1.65602 -1.01533
0.0619566 -1.03572 1.48837 2.04557 -2.67033 0.603598 1.65602 -1.01533
0.0628841 -1.03572 1.48836 2.04557 -2.67033 0.603595 1.65602 -1.01533
0.0639048 -1.03572 1.48836 2.04557 -2.67033 0.603596 1.65602 -1.01533
0.0649042 -1.03573 1.48837 2.04557 -2.67033 0.603594 1.65602 -1.01533
0.065871 -1.03573 1.48837 2.04558 -2.67033 0.603594 1.65602 -1.01533
0.0669389 -1.03573 1.48836 2.04557 -2.67033 0.603595 1.65602 -1.01533
0.0678718 -1.03573 1.48836 2.04557 -2.67033 0.603595 1.65602 -1.01533
0.0688961 -1.03572 1.48837 2.04557 -2.67033 0.603595 1.65602 -1.01533
0.0699418 -1.03572 1.48836 2.04558 -2.67033 0.603594 1.65602 -1.01533
0.0709546 -1.03572 1.48837 2.04557 -2.67033 0.603591 1.65601 -1.01534
0.0719628 -1.03572 1.48837 2.04558 -2.67033 0.603593 1.65601 -1.01533
0.0729785 -1.03572 1.48836 2.04557 -2.67033 0.60359 1.65601 -1.01533
0.0739038 -1.03573 1.48837 2.04558 -2.67033 0.603589 1.65602 -1.01533
0.0749009 -1.03573 1.48837 2.04558 -2.67033 0.60359 1.65602 -1.01533
0.0758829 -1.03573 1.48836 2.04558 -2.67033 0.603592 1.65602 -1.01533
0.0769334 -1.03573 1.48837 2.04558 -2.67033 0.603592 1.65602 -1.01533
0.0779507 -1.03572 1.48837 2.04558 -2.67033 0.603592 1.65601 -1.01533
0.0788717 -1.03573 1.48837 2.04558 -2.67033 0.603591 1.65601 -1.01533
0.0798647 -1.03572 1.48837 2.04558 -2.67033 0.603591 1.65601 -1.01533
0.0809867 -1.03572 1.48837 2.04558 -2.67033 0.60359 1.65601 -1.01533
0.081862 -1.03572 1.48837 2.04558 -2.67033 0.60359 1.65601 -1.01533
0.0828657 -1.03572 1.48837 2.04558 -2.67033 0.603586 1.65601 -1.01533
0.08392 -1.03572 1.48837 2.04558 -2.67034 0.603586 1.65601 -1.01533
0.0848632 -1.03572 1.48837 2.04558 -2.67033 0.603585 1.65601 -1.01533
0.0858631 -1.03573 1.48837 2.04558 -2.67033 0.603585 1.65601 -1.01534
0.0869212 -1.03573 1.48837 2.04558 -2.67033 0.603583 1.65601 -1.01533
0.0879242 -1.03573 1.48837 2.04558 -2.67033 0.603584 1.65601 -1.01533
0.0888655 -1.03572 1.48837 2.04557 -2.67034 0.603585 1.65601 -1.01533
0.0898855 -1.03572 1.48837 2.04559 -2.67033 0.603586 1.65601 -1.01533
0.0908604 -1.03573 1.48837 2.04558 -2.67034 0.603582 1.65601 -1.01533
0.0918622 -1.03573 1.48837 2.04558 -2.67033 0.603581 1.65601 -1.01532
0.0928655 -1.03573 1.48838 2.04559 -2.67033 0.603581 1.65601 -1.01533
0.0938587 -1.03572 1.48837 2.04558 -2.67033 0.603581 1.656 -1.01533
0.0948622 -1.03572 1.48837 2.04558 -2.67033 0.603581 1.656 -1.01533
0.0959113 -1.03572 1.48837 2.04559 -2.67034 0.603581 1.656 -1.01533
0.0969524 -1.03572 1.48837 2.04558 -2.67033 0.603578 1.656 -1.01533
0.0978744 -1.03572 1.48837 2.04558 -2.67033 0.603579 1.656 -1.01533
0.0988755 -1.03573 1.48837 2.04558 -2.67033 0.603579 1.656 -1.01533
0.0998757 -1.03572 1.48837 2.04559 -2.67033 0.603577 1.656 -1.01533
0.100862 -1.03572 1.48837 2.04558 -2.67033 0.603575 1.656 -1.01533
0.101892 -1.03573 1.48837 2.04558 -2.67033 0.603575 1.656 -1.01533
0.102879 -1.03573 1.48837 2.04558 -2.67033 0.603576 1.656 -1.01532
0.10389 -1.03573 1.48838 2.04558 -2.67033 0.603574 1.656 -1.01533
0.104934 -1.03572 1.48837 2.04558 -2.67033 0.603574 1.656 -1.01533
0.105908 -1.03572 1.48838 2.04558 -2.67033 0.603575 1.656 -1.01533
0.106935 -1.03572 1.48837 2.04558 -2.67033 0.603576 1.656 -1.01533
0.107927 -1.03571 1.48837 2.04558 -2.67033 0.603576 1.656 -1.01533
0.108923 -1.03572 1.48837 2.04559 -2.67033 0.603572 1.656 -1.01533
0.109871 -1.03572 1.48838 2.04558 -2.67033 0.603571 1.65599 -1.01533
0.110879 -1.03572 1.48837 2.04558 -2.67033 0.60357 1.656 -1.01533
0.111901 -1.03573 1.48838 2.04558 -2.67033 0.603571 1.656 -1.01532
0.112885 -1.03572 1.48838 2.04558 -2.67033 0.60357 1.656 -1.01533
0.113878 -1.03572 1.48837 2.04558 -2.67033 0.60357 1.656 -1.01533
0.114884 -1.03572 1.48837 2.04558 -2.67034 0.603567 1.656 -1.01533
0.115918 -1.03572 1.48837 2.04558 -2.67033 0.60357 1.656 -1.01533
0.116907 -1.03572 1.48838 2.04558 -2.67034 0.603569 1.65599 -1.01533
0.117875 -1.03572 1.48837 2.04558 -2.67033 0.603567 1.656 -1.01533
0.118882 -1.03572 1.48837 2.04558 -2.67034 0.603567 1.65599 -1.01533
0.119895 -1.03572 1.48838 2.04558 -2.67033 0.603566 1.65599 -1.01533
0.120906 -1.03572 1.48837 2.04558 -2.67033 0.603566 1.65599 -1.01533
0.121874 -1.03572 1.48838 2.04558 -2.67033 0.603567 1.65599 -1.01533
0.122905 -1.03572 1.48837 2.04557 -2.67034 0.603565 1.65599 -1.01533
0.123884 -1.03572 1.48837 2.04558 -2.67033 0.603565 1.65599 -1.01533
0.124979 -1.03572 1.48838 2.04558 -2.67033 0.603565 1.65599 -1.01534
0.125924 -1.03572 1.48837 2.04558 -2.67033 0.603566 1.65599 -1.01533
0.126867 -1.03572 1.48838 2.04558 -2.67033 0.603567 1.656 -1.01533
0.127892 -1.03572 1.48838 2.04557 -2.67033 0.603562 1.65599 -1.01533
0.128911 -1.03572 1.48837 2.04558 -2.67033 0.603565 1.65599 -1.01534
0.129961 -1.03572 1.48837 2.04557 -2.67033 0.603566 1.65599 -1.01533
0.13093 -1.03572 1.48838 2.04557 -2.67033 0.603563 1.65599 -1.01533
0.131932 -1.03572 1.48838 2.04557 -2.67033 0.603562 1.65599 -1.01533
0.132903 -1.03572 1.48837 2.04557 -2.67033 0.603562 1.65599 -1.01533
0.133884 -1.03572 1.48837 2.04557 -2.67033 0.603562 1.65599 -1.01533
0.134872 -1.03572 1.48837 2.04557 -2.67033 0.603561 1.65599 -1.01533
0.135889 -1.03572 1.48837 2.04557 -2.67033 0.60356 1.65599 -1.01533
0.136901 -1.03572 1.48837 2.04557 -2.67033 0.603561 1.65599 -1.01533
0.137876 -1.03573 1.48838 2.04557 -2.67033 0.603561 1.65599 -1.01533
0.13889 -1.03572 1.48838 2.04557 -2.67033 0.603561 1.65599 -1.01533
0.139897 -1.03573 1.48838 2.04557 -2.67033 0.60356 1.65599 -1.01533
0.140888 -1.03572 1.48838 2.04557 -2.67033 0.603557 1.656 -1.01533
0.141869 -1.03573 1.48837 2.04557 -2.67033 0.603559 1.65599 -1.01533
0.142871 -1.03572 1.48837 2.04557 -2.67033 0.603562 1.65599 -1.01533
0.143862 -1.03572 1.48837 2.04557 -2.67033 0.603558 1.65599 -1.01533
0.144936 -1.03572 1.48837 2.04557 -2.67034 0.603558 1.65599 -1.01533
0.145869 -1.03573 1.48838 2.04557 -2.67033 0.603557 1.65599 -1.01533
0.146863 -1.03573 1.48838 2.04557 -2.67033 0.603557 1.65599 -1.01533
0.147868 -1.03573 1.48838 2.04557 -2.67033 0.603557 1.65599 -1.01533
0.148864 -1.03572 1.48837 2.04557 -2.67033 0.603557 1.65599 -1.01533
0.149864 -1.03573 1.48838 2.04557 -2.67033 0.603558 1.65599 -1.01533
0.150868 -1.03573 1.48837 2.04557 -2.67033 0.603556 1.65599 -1.01533
0.151866 -1.03573 1.48838 2.04557 -2.67033 0.603553 1.65599 -1.01533
0.152862 -1.03572 1.48837 2.04557 -2.67033 0.603556 1.65599 -1.01533
0.153862 -1.03572 1.48838 2.04557 -2.67033 0.603554 1.65599 -1.01534
0.154863 -1.03573 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.155918 -1.03572 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.15686 -1.03573 1.48838 2.04557 -2.67033 0.603554 1.65599 -1.01533
0.157862 -1.03572 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.158864 -1.03572 1.48838 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.159861 -1.03572 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.160901 -1.03573 1.48837 2.04557 -2.67033 0.603551 1.65599 -1.01533
0.16188 -1.03572 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.162877 -1.03572 1.48837 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.16388 -1.03572 1.48837 2.04557 -2.67033 0.603549 1.65599 -1.01533
0.16488 -1.03572 1.48838 2.04557 -2.67033 0.603552 1.65599 -1.01533
0.165878 -1.03572 1.48838 2.04557 -2.67033 0.603548 1.65599 -1.01533
0.166911 -1.03572 1.48837 2.04557 -2.67033 0.603547 1.65599 -1.01533
0.167874 -1.03572 1.48837 2.04557 -2.67033 0.603548 1.65599 -1.01533
0.168881 -1.03573 1.48838 2.04557 -2.67033 0.603548 1.65599 -1.01533
0.169907 -1.03572 1.48837 2.04557 -2.67033 0.603546 1.65599 -1.01533
0.170905 -1.03572 1.48838 2.04557 -2.67033 0.603546 1.65599 -1.01533
0.171907 -1.03572 1.48838 2.04557 -2.67033 0.603547 1.65599 -1.01534
0.172864 -1.03573 1.48837 2.04557 -2.67033 0.603548 1.65599 -1.01533
0.173892 -1.03572 1.48838 2.04557 -2.67033 0.603547 1.65599 -1.01533
0.174885 -1.03573 1.48837 2.04557 -2.67033 0.603543 1.65599 -1.01533
0.175927 -1.03572 1.48838 2.04557 -2.67033 0.603543 1.65599 -1.01533
0.176877 -1.03572 1.48837 2.04558 -2.67033 0.603545 1.65599 -1.01533
0.177907 -1.03572 1.48837 2.04557 -2.67033 0.603543 1.65599 -1.01533
0.178935 -1.03573 1.48837 2.04558 -2.67033 0.603543 1.65599 -1.01533
0.179862 -1.03572 1.48837 2.04558 -2.67033 0.603542 1.65599 -1.01533
0.18088 -1.03573 1.48837 2.04558 -2.67033 0.603542 1.65599 -1.01533
0.181903 -1.03572 1.48837 2.04557 -2.67033 0.603542 1.65599 -1.01533
0.182904 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.183879 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.184875 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.185883 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.1869 -1.03572 1.48837 2.04558 -2.67033 0.603542 1.65599 -1.01533
0.187892 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.188873 -1.03572 1.48838 2.04557 -2.67033 0.603542 1.65599 -1.01533
0.189885 -1.03572 1.48837 2.04558 -2.67033 0.603541 1.65599 -1.01533
0.190914 -1.03572 1.48838 2.04558 -2.67033 0.603541 1.65599 -1.01534
0.191901 -1.03572 1.48837 2.04558 -2.67033 0.603538 1.65599 -1.01533
0.192927 -1.03572 1.48837 2.04558 -2.67033 0.60354 1.65599 -1.01533
0.193872 -1.03572 1.48837 2.04558 -2.67033 0.603539 1.65599 -1.01533
0.194873 -1.03572 1.48837 2.04558 -2.67033 0.603538 1.65599 -1.01533
0.1959 -1.03573 1.48837 2.04558 -2.67033 0.603536 1.65599 -1.01533
0.19691 -1.03572 1.48838 2.04558 -2.67033 0.603537 1.65598 -1.01533
0.197866 -1.03572 1.48837 2.04558 -2.67034 0.603537 1.65598 -1.01533
0.198886 -1.03572 1.48837 2.04558 -2.67033 0.603536 1.65599 -1.01533
0.199906 -1.03572 1.48837 2.04558 -2.67033 0.603536 1.65598 -1.01534
0.2009 -1.03571 1.48837 2.04558 -2.67033 0.603536 1.65599 -1.01533
0.201938 -1.03572 1.48837 2.04558 -2.67034 0.603536 1.65599 -1.01533
0.202966 -1.03572 1.48837 2.04558 -2.67033 0.603537 1.65598 -1.01533
0.203916 -1.03572 1.48837 2.04558 -2.67033 0.603537 1.65599 -1.01533
0.204934 -1.03572 1.48838 2.04558 -2.67034 0.603536 1.65598 -1.01533
0.205965 -1.03572 1.48837 2.04558 -2.67034 0.603533 1.65599 -1.01533
0.206885 -1.03572 1.48837 2.04558 -2.67034 0.603536 1.65598 -1.01533
0.207902 -1.03572 1.48837 2.04558 -2.67034 0.603533 1.65598 -1.01533
0.208871 -1.03572 1.48837 2.04558 -2.67034 0.603533 1.65598 -1.01534
0.209866 -1.03572 1.48837 2.04558 -2.67034 0.603531 1.65599 -1.01533
0.210869 -1.03571 1.48837 2.04558 -2.67034 0.603532 1.65598 -1.01533
0.211863 -1.03572 1.48837 2.04558 -2.67034 0.603532 1.65598 -1.01533
0.212874 -1.03572 1.48837 2.04558 -2.67034 0.603533 1.65598 -1.01533
0.213867 -1.03572 1.48837 2.04558 -2.67034 0.603533 1.65598 -1.01533
0.214925 -1.03572 1.48837 2.04558 -2.67034 0.603531 1.65598 -1.01533
0.215922 -1.03571 1.48837 2.04558 -2.67034 0.603528 1.65598 -1.01533
0.216862 -1.03572 1.48837 2.04558 -2.67034 0.603526 1.65598 -1.01533
0.217867 -1.03572 1.48837 2.04558 -2.67034 0.603526 1.65598 -1.01533
0.218864 -1.03572 1.48837 2.04558 -2.67034 0.603528 1.65598 -1.01534
0.219859 -1.03571 1.48837 2.04558 -2.67034 0.603527 1.65598 -1.01533
0.220893 -1.03571 1.48837 2.04558 -2.67034 0.603525 1.65598 -1.01533
0.221862 -1.03572 1.48837 2.04558 -2.67034 0.603526 1.65598 -1.01533
0.222858 -1.03572 1.48837 2.04557 -2.67034 0.603528 1.65598 -1.01533
0.223861 -1.03572 1.48837 2.04558 -2.67034 0.603523 1.65598 -1.01533
0.224932 -1.03572 1.48838 2.04558 -2.67034 0.603522 1.65598 -1.01533
0.225953 -1.03571 1.48837 2.04557 -2.67034 0.603522 1.65598 -1.01533
0.22687 -1.03571 1.48837 2.04558 -2.67034 0.603522 1.65598 -1.01533
0.227913 -1.03572 1.48837 2.04557 -2.67034 0.603523 1.65598 -1.01534
0.228876 -1.03572 1.48837 2.04558 -2.67034 0.603521 1.65598 -1.01533
0.229877 -1.03571 1.48837 2.04557 -2.67034 0.603522 1.65598 -1.01533
0.230884 -1.03572 1.48837 2.04557 -2.67034 0.603522 1.65598 -1.01533
0.231919 -1.03571 1.48837 2.04557 -2.67034 0.603522 1.65598 -1.01533
0.232872 -1.03572 1.48837 2.04557 -2.67034 0.603523 1.65598 -1.01534
0.233883 -1.03571 1.48837 2.04557 -2.67034 0.603519 1.65598 -1.01533
0.234935 -1.03572 1.48837 2.04557 -2.67034 0.603521 1.65598 -1.01533
0.235936 -1.03571 1.48837 2.04557 -2.67034 0.603519 1.65598 -1.01533
0.23688 -1.03571 1.48837 2.04557 -2.67034 0.603519 1.65598 -1.01533
0.237892 -1.03571 1.48837 2.04557 -2.67034 0.603518 1.65598 -1.01534
0.238893 -1.03571 1.48837 2.04557 -2.67034 0.603517 1.65598 -1.01533
0.239864 -1.03571 1.48837 2.04557 -2.67034 0.603517 1.65599 -1.01533
0.240867 -1.03571 1.48837 2.04557 -2.67034 0.603518 1.65598 -1.01533
0.241929 -1.03572 1.48837 2.04557 -2.67034 0.603517 1.65598 -1.01533
0.242868 -1.03571 1.48837 2.04557 -2.67034 0.603519 1.65598 -1.01533
0.243898 -1.03571 1.48837 2.04557 -2.67034 0.603517 1.65598 -1.01533
0.244898 -1.03571 1.48837 2.04557 -2.67034 0.603517 1.65598 -1.01533
0.245964 -1.03572 1.48837 2.04557 -2.67034 0.603515 1.65598 -1.01533
0.246946 -1.03572 1.48837 2.04557 -2.67034 0.603513 1.65598 -1.01533
0.247891 -1.03571 1.48837 2.04557 -2.67034 0.603517 1.65598 -1.01533
0.248909 -1.03571 1.48837 2.04557 -2.67034 0.603518 1.65598 -1.01533
0.249866 -1.03572 1.48837 2.04556 -2.67034 0.603515 1.65598 -1.01533
0.250875 -1.03571 1.48837 2.04557 -2.67033 0.603514 1.65598 -1.01533
0.251888 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65598 -1.01533
0.252897 -1.03572 1.48837 2.04557 -2.67034 0.603515 1.65598 -1.01533
0.253911 -1.03572 1.48837 2.04556 -2.67034 0.603513 1.65598 -1.01533
0.254874 -1.03572 1.48837 2.04557 -2.67034 0.603515 1.65598 -1.01533
0.255937 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65598 -1.01533
0.256889 -1.03571 1.48836 2.04557 -2.67034 0.603514 1.65598 -1.01533
0.257902 -1.03572 1.48836 2.04557 -2.67033 0.603514 1.65598 -1.01533
0.258862 -1.03572 1.48837 2.04557 -2.67033 0.603514 1.65598 -1.01533
0.259882 -1.03572 1.48837 2.04557 -2.67033 0.603514 1.65598 -1.01533
0.260874 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65598 -1.01533
0.261892 -1.03572 1.48837 2.04557 -2.67033 0.603514 1.65599 -1.01533
0.262906 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65598 -1.01533
0.26387 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65599 -1.01533
0.264891 -1.03572 1.48837 2.04557 -2.67033 0.603513 1.65598 -1.01533
0.26597 -1.03572 1.48837 2.04557 -2.67033 0.60351 1.65598 -1.01533
0.266899 -1.03572 1.48837 2.04557 -2.67033 0.603512 1.65598 -1.01533
0.267874 -1.03572 1.48837 2.04557 -2.67033 0.60351 1.65599 -1.01533
0.268869 -1.03572 1.48837 2.04556 -2.67033 0.603509 1.65598 -1.01533
0.269861 -1.03572 1.48836 2.04557 -2.67033 0.603512 1.65598 -1.01533
0.27086 -1.03572 1.48837 2.04557 -2.67033 0.603509 1.65598 -1.01533
0.271872 -1.03572 1.48837 2.04557 -2.67033 0.60351 1.65598 -1.01533
0.272868 -1.03572 1.48837 2.04556 -2.67033 0.603509 1.65598 -1.01533
0.273863 -1.03573 1.48837 2.04557 -2.67033 0.603509 1.65598 -1.01533
0.274863 -1.03572 1.48837 2.04556 -2.67033 0.603509 1.65598 -1.01533
0.275908 -1.03572 1.48837 2.04557 -2.67033 0.603509 1.65599 -1.01533
0.276935 -1.03572 1.48838 2.04557 -2.67033 0.603509 1.65599 -1.01533
0.277944 -1.03573 1.48837 2.04557 -2.67033 0.603509 1.65598 -1.01534
0.278858 -1.03573 1.48837 2.04557 -2.67033 0.603509 1.65598 -1.01533
0.279862 -1.03572 1.48837 2.04557 -2.67033 0.603505 1.65598 -1.01533
0.280859 -1.03572 1.48837 2.04557 -2.67033 0.603504 1.65598 -1.01533
0.281853 -1.03573 1.48837 2.04557 -2.67033 0.603503 1.65599 -1.01534
0.282864 -1.03572 1.48838 2.04557 -2.67033 0.603506 1.65599 -1.01533
0.283864 -1.03573 1.48837 2.04558 -2.67033 0.603504 1.65598 -1.01533
0.284863 -1.03573 1.48837 2.04557 -2.67033 0.603507 1.65598 -1.01533
0.285859 -1.03573 1.48837 2.04557 -2.67033 0.603509 1.65598 -1.01533
0.286898 -1.03573 1.48837 2.04557 -2.67033 0.603508 1.65598 -1.01533
0.287879 -1.03572 1.48837 2.04557 -2.67032 0.603505 1.65598 -1.01533
0.288887 -1.03573 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01533
0.289876 -1.03573 1.48837 2.04557 -2.67033 0.603504 1.65598 -1.01533
0.290876 -1.03573 1.48837 2.04557 -2.67033 0.603504 1.65598 -1.01533
0.291929 -1.03572 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01533
0.292887 -1.03573 1.48837 2.04557 -2.67033 0.603502 1.65598 -1.01533
0.293879 -1.03572 1.48837 2.04558 -2.67033 0.603504 1.65598 -1.01533
0.294864 -1.03573 1.48837 2.04558 -2.67032 0.603501 1.65598 -1.01533
0.295876 -1.03573 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01533
0.296903 -1.03573 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01534
0.297932 -1.03572 1.48837 2.04558 -2.67032 0.603502 1.65598 -1.01533
0.299037 -1.03572 1.48837 2.04557 -2.67033 0.603503 1.65598 -1.01533
0.299923 -1.03573 1.48837 2.04558 -2.67033 0.603504 1.65598 -1.01533
0.300914 -1.03572 1.48837 2.04558 -2.67033 0.603502 1.65598 -1.01534
0.302013 -1.03573 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01533
0.303008 -1.03572 1.48837 2.04558 -2.67033 0.603499 1.65598 -1.01533
0.303871 -1.03573 1.48837 2.04558 -2.67033 0.603503 1.65598 -1.01533
0.30487 -1.03572 1.48837 2.04559 -2.67033 0.603499 1.65598 -1.01533
0.305863 -1.03572 1.48837 2.04558 -2.67033 0.603499 1.65598 -1.01533
0.306939 -1.03572 1.48837 2.04558 -2.67032 0.603498 1.65598 -1.01533
0.307863 -1.03572 1.48837 2.04558 -2.67033 0.603499 1.65598 -1.01533
0.308928 -1.03572 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.309895 -1.03573 1.48837 2.04559 -2.67033 0.603498 1.65598 -1.01533
0.310888 -1.03573 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.311861 -1.03572 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.31289 -1.03572 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.313957 -1.03572 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.314894 -1.03572 1.48837 2.04558 -2.67033 0.603497 1.65598 -1.01534
0.315858 -1.03573 1.48837 2.04558 -2.67033 0.603499 1.65598 -1.01534
0.316934 -1.03572 1.48837 2.04558 -2.67032 0.603498 1.65598 -1.01533
0.317878 -1.03572 1.48837 2.04559 -2.67033 0.603498 1.65597 -1.01533
0.318906 -1.03572 1.48837 2.04558 -2.67033 0.603498 1.65598 -1.01533
0.319887 -1.03572 1.48838 2.04558 -2.67033 0.603494 1.65597 -1.01533
0.320872 -1.03573 1.48837 2.04558 -2.67033 0.603497 1.65598 -1.01533
0.321877 -1.03572 1.48837 2.04558 -2.67033 0.603499 1.65598 -1.01533
0.322907 -1.03572 1.48837 2.04558 -2.67033 0.603493 1.65597 -1.01533
0.323901 -1.03572 1.48837 2.04558 -2.67033 0.603493 1.65597 -1.01533
0.32486 -1.03572 1.48837 2.04558 -2.67033 0.603493 1.65597 -1.01533
0.325878 -1.03572 1.48837 2.04558 -2.67033 0.603493 1.65598 -1.01533
0.326871 -1.03572 1.48838 2.04558 -2.67033 0.603494 1.65597 -1.01533
0.327931 -1.03571 1.48838 2.04558 -2.67034 0.603493 1.65598 -1.01533
0.328912 -1.03572 1.48837 2.04558 -2.67034 0.603493 1.65597 -1.01533
0.329871 -1.03572 1.48837 2.04558 -2.67034 0.603493 1.65597 -1.01533
0.330889 -1.03572 1.48837 2.04557 -2.67033 0.603493 1.65598 -1.01533
0.331967 -1.03572 1.48837 2.04558 -2.67033 0.603491 1.65597 -1.01533
0.332905 -1.03572 1.48837 2.04558 -2.67033 0.603489 1.65597 -1.01533
0.333879 -1.03572 1.48838 2.04557 -2.67034 0.603488 1.65597 -1.01533
0.334867 -1.03572 1.48837 2.04558 -2.67033 0.603489 1.65597 -1.01534
0.335858 -1.03572 1.48837 2.04558 -2.67033 0.603489 1.65597 -1.01534
0.336858 -1.03572 1.48837 2.04558 -2.67033 0.60349 1.65597 -1.01533
0.33786 -1.03572 1.48837 2.04558 -2.67033 0.603489 1.65597 -1.01533
0.338927 -1.03571 1.48837 2.04558 -2.67033 0.603486 1.65597 -1.01533
0.339866 -1.03571 1.48838 2.04558 -2.67033 0.603488 1.65597 -1.01534
0.340863 -1.03572 1.48837 2.04557 -2.67033 0.603486 1.65597 -1.01533
0.341947 -1.03572 1.48837 2.04558 -2.67034 0.603484 1.65597 -1.01533
0.342993 -1.03572 1.48838 2.04558 -2.67034 0.603484 1.65597 -1.01533
0.343863 -1.03572 1.48838 2.04557 -2.67033 0.603484 1.65597 -1.01533
0.344856 -1.03571 1.48837 2.04557 -2.67033 0.603485 1.65597 -1.01533
0.345858 -1.03572 1.48838 2.04557 -2.67034 0.603484 1.65597 -1.01533
0.346857 -1.03571 1.48838 2.04557 -2.67034 0.603485 1.65597 -1.01533
0.347944 -1.03572 1.48838 2.04557 -2.67033 0.603485 1.65597 -1.01533
0.348917 -1.03572 1.48837 2.04557 -2.67033 0.603483 1.65597 -1.01533
0.349859 -1.03572 1.48838 2.04557 -2.67033 0.603485 1.65597 -1.01534
0.35086 -1.03572 1.48837 2.04557 -2.67033 0.603482 1.65597 -1.01533
0.351859 -1.03572 1.48838 2.04557 -2.67034 0.603481 1.65597 -1.01533
0.352947 -1.03571 1.48838 2.04557 -2.67033 0.60348 1.65596 -1.01533
0.354046 -1.03571 1.48838 2.04558 -2.67033 0.603479 1.65597 -1.01534
0.35488 -1.03572 1.48838 2.04557 -2.67033 0.603476 1.65597 -1.01533
0.355877 -1.03572 1.48839 2.04557 -2.67033 0.603479 1.65596 -1.01533
0.356863 -1.03571 1.48839 2.04558 -2.67034 0.603476 1.65597 -1.01533
0.357872 -1.03572 1.48838 2.04558 -2.67034 0.603475 1.65596 -1.01534
0.35893 -1.03572 1.48839 2.04557 -2.67033 0.603474 1.65596 -1.01533
0.359875 -1.03572 1.48839 2.04557 -2.67033 0.603475 1.65596 -1.01533
0.360874 -1.03572 1.4884 2.04557 -2.67034 0.603475 1.65596 -1.01533
0.361867 -1.03572 1.48839 2.04558 -2.67033 0.603475 1.65596 -1.01534
0.362881 -1.03572 1.4884 2.04557 -2.67033 0.603476 1.65596 -1.01534
0.363916 -1.03572 1.4884 2.04557 -2.67033 0.603474 1.65596 -1.01534
0.364908 -1.03572 1.4884 2.04557 -2.67033 0.603473 1.65596 -1.01534
0.365862 -1.03572 1.48841 2.04557 -2.67033 0.603475 1.65596 -1.01534
0.366875 -1.03572 1.4884 2.04557 -2.67033 0.603472 1.65596 -1.01534
0.367866 -1.03572 1.48841 2.04557 -2.67033 0.603474 1.65596 -1.01534
0.368925 -1.03572 1.48841 2.04557 -2.67033 0.603472 1.65596 -1.01534
0.369884 -1.03572 1.48841 2.04557 -2.67033 0.603471 1.65596 -1.01534
0.370896 -1.03572 1.48842 2.04557 -2.67033 0.603467 1.65596 -1.01534
0.371858 -1.03572 1.48842 2.04558 -2.67032 0.603465 1.65596 -1.01535
0.372978 -1.03572 1.48842 2.04557 -2.67032 0.603466 1.65596 -1.01535
0.373886 -1.03572 1.48843 2.04557 -2.67032 0.603465 1.65596 -1.01534
0.374899 -1.03572 1.48844 2.04557 -2.67032 0.603466 1.65595 -1.01535
0.375879 -1.03572 1.48844 2.04557 -2.67033 0.603467 1.65596 -1.01535
0.376866 -1.03572 1.48845 2.04557 -2.67033 0.603462 1.65596 -1.01536
0.377892 -1.03572 1.48845 2.04557 -2.67032 0.603462 1.65596 -1.01536
0.378966 -1.03572 1.48845 2.04557 -2.67031 0.603461 1.65596 -1.01536
0.379925 -1.03572 1.48846 2.04557 -2.67032 0.603461 1.65596 -1.01536
0.380912 -1.03572 1.48847 2.04558 -2.67032 0.603458 1.65595 -1.01536
0.381964 -1.03571 1.48847 2.04558 -2.67032 0.603456 1.65595 -1.01536
0.38289 -1.03572 1.48848 2.04558 -2.67032 0.603457 1.65595 -1.01537
0.38394 -1.03572 1.48848 2.04558 -2.67032 0.603452 1.65595 -1.01537
0.384879 -1.03572 1.48849 2.04558 -2.67032 0.603453 1.65595 -1.01537
0.385893 -1.03572 1.4885 2.04558 -2.67031 0.603452 1.65595 -1.01538
0.386892 -1.03571 1.48851 2.04558 -2.67031 0.603451 1.65595 -1.01537
0.38786 -1.03571 1.48852 2.04558 -2.6703 0.603452 1.65595 -1.01538
0.388871 -1.03571 1.48852 2.04558 -2.67031 0.603448 1.65595 -1.01539
0.389886 -1.03571 1.48853 2.04558 -2.6703 0.603447 1.65595 -1.0154
0.390898 -1.03571 1.48854 2.04558 -2.6703 0.603444 1.65595 -1.0154
0.391871 -1.03571 1.48856 2.04558 -2.6703 0.603442 1.65595 -1.01541
0.392871 -1.03571 1.48856 2.04558 -2.67029 0.603441 1.65594 -1.01542
0.394064 -1.03571 1.48857 2.04559 -2.67029 0.60344 1.65594 -1.01544
0.394888 -1.03571 1.48858 2.04558 -2.67029 0.603438 1.65594 -1.01545
0.395897 -1.03571 1.48859 2.04558 -2.67029 0.603434 1.65594 -1.01546
0.396858 -1.03571 1.4886 2.04558 -2.67028 0.603434 1.65594 -1.01548
0.397885 -1.0357 1.48861 2.04558 -2.67027 0.603432 1.65594 -1.01551
0.39888 -1.0357 1.48862 2.04558 -2.67027 0.60343 1.65593 -1.01553
0.399896 -1.0357 1.48863 2.04559 -2.67027 0.603426 1.65593 -1.01555
0.400882 -1.0357 1.48864 2.04558 -2.67027 0.603422 1.65593 -1.01558
0.401927 -1.0357 1.48865 2.04558 -2.67026 0.603422 1.65592 -1.0156
0.402858 -1.0357 1.48866 2.04558 -2.67026 0.603418 1.65592 -1.01563
0.403929 -1.0357 1.48867 2.04558 -2.67026 0.603413 1.65592 -1.01565
0.404867 -1.03569 1.48868 2.04559 -2.67026 0.603411 1.65591 -1.01568
0.405865 -1.03569 1.48869 2.04559 -2.67025 0.603405 1.65591 -1.0157
0.406861 -1.03569 1.4887 2.04558 -2.67025 0.603401 1.65591 -1.01573
0.407953 -1.03569 1.48871 2.04559 -2.67025 0.603396 1.6559 -1.01575
0.408913 -1.03568 1.48872 2.04558 -2.67024 0.603389 1.6559 -1.01578
0.409857 -1.03568 1.48872 2.04558 -2.67024 0.603384 1.65589 -1.01579
0.410858 -1.03568 1.48873 2.04558 -2.67024 0.603379 1.65589 -1.01582
0.412014 -1.03567 1.48874 2.04558 -2.67024 0.603371 1.65588 -1.01584
0.412854 -1.03567 1.48875 2.04559 -2.67023 0.603367 1.65587 -1.01586
0.413926 -1.03567 1.48876 2.04558 -2.67023 0.603358 1.65587 -1.01589
0.414965 -1.03567 1.48877 2.04559 -2.67024 0.603352 1.65586 -1.01591
0.4159 -1.03567 1.48879 2.04559 -2.67022 0.603343 1.65585 -1.01594
0.416862 -1.03567 1.48879 2.04559 -2.67022 0.603337 1.65584 -1.01597
0.417861 -1.03567 1.4888 2.04558 -2.67022 0.603329 1.65583 -1.016
0.418957 -1.03567 1.48881 2.04558 -2.67022 0.603318 1.65581 -1.01602
0.419861 -1.03566 1.48883 2.04558 -2.67022 0.60331 1.65581 -1.01605
0.4209 -1.03566 1.48884 2.04558 -2.67021 0.603301 1.6558 -1.01609
0.42196 -1.03565 1.48885 2.04558 -2.67022 0.603287 1.65579 -1.01612
0.422952 -1.03565 1.48886 2.04558 -2.67021 0.603281 1.65578 -1.01615
0.423928 -1.03565 1.48888 2.04559 -2.6702 0.603271 1.65577 -1.01619
0.424878 -1.03565 1.48888 2.04559 -2.6702 0.603262 1.65576 -1.01622
0.425917 -1.03565 1.48889 2.04559 -2.67019 0.603253 1.65575 -1.01626
0.426877 -1.03564 1.4889 2.04559 -2.67018 0.603243 1.65573 -1.0163
0.427876 -1.03564 1.48892 2.04559 -2.67018 0.603234 1.65573 -1.01634
0.428926 -1.03563 1.48893 2.04559 -2.67018 0.603225 1.65572 -1.01638
0.429883 -1.03563 1.48894 2.04559 -2.67017 0.603213 1.65571 -1.01642
0.430902 -1.03563 1.48895 2.04559 -2.67017 0.603204 1.6557 -1.01646
0.431934 -1.03562 1.48896 2.04559 -2.67016 0.603195 1.65569 -1.01651
0.432875 -1.03562 1.48898 2.04558 -2.67016 0.603183 1.65568 -1.01654
0.433951 -1.03561 1.48899 2.04559 -2.67015 0.603173 1.65567 -1.01659
0.434879 -1.03561 1.489 2.04559 -2.67015 0.603163 1.65566 -1.01663
0.435913 -1.03561 1.48901 2.04559 -2.67014 0.603153 1.65565 -1.01669
0.43691 -1.0356 1.48902 2.04559 -2.67013 0.603148 1.65564 -1.01673
0.437875 -1.0356 1.48904 2.0456 -2.67012 0.603137 1.65563 -1.01677
0.438872 -1.03559 1.48905 2.0456 -2.67012 0.603125 1.65562 -1.01682
0.439871 -1.03558 1.48906 2.04559 -2.67011 0.603114 1.65561 -1.01686
0.440865 -1.03558 1.48908 2.0456 -2.6701 0.603105 1.6556 -1.01691
0.441954 -1.03557 1.48909 2.04559 -2.6701 0.603094 1.65559 -1.01696
0.44287 -1.03557 1.4891 2.0456 -2.67009 0.603081 1.65557 -1.017
0.443894 -1.03556 1.48911 2.04559 -2.67008 0.60307 1.65556 -1.01704
0.444946 -1.03556 1.48913 2.0456 -2.67007 0.603059 1.65555 -1.01709
0.445855 -1.03555 1.48913 2.0456 -2.67007 0.603046 1.65554 -1.01713
0.446871 -1.03554 1.48915 2.0456 -2.67006 0.603033 1.65553 -1.01718
0.447895 -1.03554 1.48916 2.0456 -2.67005 0.603021 1.65552 -1.01722
0.448899 -1.03553 1.48918 2.0456 -2.67005 0.603007 1.65551 -1.01727
0.44997 -1.03552 1.48919 2.0456 -2.67003 0.602992 1.6555 -1.01731
0.450869 -1.03551 1.4892 2.0456 -2.67003 0.602977 1.65549 -1.01735
0.452017 -1.03551 1.48921 2.04561 -2.67002 0.602963 1.65548 -1.0174
0.452889 -1.0355 1.48922 2.0456 -2.67001 0.602953 1.65546 -1.01745
0.453972 -1.03549 1.48924 2.04561 -2.67 0.602938 1.65545 -1.01749
0.454901 -1.03548 1.48925 2.04561 -2.67 0.602922 1.65544 -1.01754
0.455908 -1.03548 1.48926 2.04561 -2.66999 0.602907 1.65543 -1.01758
0.456934 -1.03548 1.48928 2.04561 -2.66998 0.602893 1.65541 -1.01763
0.457902 -1.03546 1.48929 2.04561 -2.66997 0.602879 1.6554 -1.01768
0.45892 -1.03545 1.4893 2.04561 -2.66996 0.602862 1.65539 -1.01773
0.459919 -1.03545 1.48932 2.04562 -2.66996 0.602846 1.65537 -1.01779
0.460869 -1.03544 1.48933 2.04561 -2.66995 0.602827 1.65536 -1.01784
0.462014 -1.03543 1.48935 2.04561 -2.66994 0.602811 1.65535 -1.0179
0.462884 -1.03542 1.48936 2.04562 -2.66993 0.602797 1.65534 -1.01795
0.463954 -1.03541 1.48938 2.04562 -2.66992 0.602775 1.65532 -1.01801
0.46494 -1.0354 1.4894 2.04562 -2.66991 0.602759 1.65531 -1.01806
0.465867 -1.03539 1.48941 2.04563 -2.6699 0.60274 1.65529 -1.01812
0.466925 -1.03538 1.48943 2.04563 -2.66989 0.602725 1.65528 -1.01818
0.467977 -1.03537 1.48944 2.04563 -2.66988 0.602705 1.65526 -1.01824
0.468886 -1.03536 1.48946 2.04563 -2.66987 0.602686 1.65525 -1.01829
0.469871 -1.03535 1.48947 2.04564 -2.66987 0.602671 1.65523 -1.01835
0.4709 -1.03534 1.48949 2.04564 -2.66986 0.602652 1.65522 -1.01841
0.472058 -1.03533 1.4895 2.04564 -2.66985 0.602634 1.65521 -1.01846
0.472893 -1.03532 1.48952 2.04564 -2.66985 0.602617 1.6552 -1.01852
0.473961 -1.03531 1.48954 2.04565 -2.66983 0.602601 1.65519 -1.01858
0.474925 -1.0353 1.48955 2.04565 -2.66982 0.60258 1.65518 -1.01864
0.475865 -1.03529 1.48957 2.04566 -2.66981 0.602564 1.65516 -1.0187
0.476916 -1.03527 1.48959 2.04566 -2.66981 0.602546 1.65515 -1.01875
0.47785 -1.03526 1.4896 2.04567 -2.6698 0.602527 1.65514 -1.01881
0.478856 -1.03526 1.48962 2.04567 -2.66979 0.60251 1.65513 -1.01887
0.479913 -1.03525 1.48964 2.04568 -2.66978 0.602495 1.65512 -1.01893
0.480911 -1.03523 1.48966 2.04568 -2.66977 0.602476 1.65512 -1.01899
0.482032 -1.03523 1.48968 2.04569 -2.66976 0.602461 1.65511 -1.01904
0.482861 -1.03521 1.4897 2.0457 -2.66976 0.602446 1.65509 -1.01909
0.483864 -1.0352 1.48972 2.04571 -2.66975 0.602426 1.65508 -1.01915
0.485006 -1.03519 1.48974 2.04572 -2.66974 0.602415 1.65507 -1.01921
0.485851 -1.03518 1.48975 2.04572 -2.66973 0.602402 1.65506 -1.01926
0.486913 -1.03516 1.48977 2.04573 -2.66973 0.602389 1.65505 -1.01931
0.487938 -1.03515 1.48979 2.04573 -2.66972 0.602375 1.65504 -1.01936
0.488854 -1.03514 1.48981 2.04575 -2.66971 0.60236 1.65503 -1.01942
0.489918 -1.03512 1.48983 2.04575 -2.6697 0.602346 1.65502 -1.01946
0.490915 -1.03511 1.48985 2.04576 -2.6697 0.602336 1.65501 -1.01951
0.491889 -1.0351 1.48987 2.04577 -2.66969 0.602323 1.65499 -1.01955
0.492921 -1.03509 1.48989 2.04578 -2.66968 0.602311 1.65498 -1.0196
0.493881 -1.03507 1.48991 2.04579 -2.66967 0.602297 1.65497 -1.01965
0.494952 -1.03506 1.48993 2.04579 -2.66966 0.602284 1.65496 -1.0197
0.495873 -1.03504 1.48996 2.0458 -2.66965 0.60227 1.65495 -1.01976
0.496925 -1.03503 1.48997 2.04581 -2.66965 0.602262 1.65494 -1.0198
0.497878 -1.03501 1.49 2.04582 -2.66963 0.602251 1.65493 -1.01985
0.498865 -1.03499 1.49002 2.04583 -2.66963 0.602241 1.65492 -1.01991
0.499873 -1.03498 1.49003 2.04584 -2.66962 0.602231 1.65491 -1.01996
0.500874 -1.03497 1.49006 2.04585 -2.6696 0.602218 1.65489 -1.02001
0.501939 -1.03495 1.49007 2.04585 -2.6696 0.602204 1.65488 -1.02006
0.502881 -1.03493 1.4901 2.04586 -2.66959 0.602193 1.65487 -1.02012
0.503883 -1.03491 1.49012 2.04587 -2.66958 0.60218 1.65486 -1.02018
0.50498 -1.0349 1.49015 2.04588 -2.66957 0.602167 1.65484 -1.02023
0.505857 -1.03488 1.49017 2.0459 -2.66956 0.602153 1.65483 -1.02029
0.506928 -1.03486 1.49019 2.04591 -2.66955 0.602137 1.65481 -1.02035
0.507921 -1.03485 1.49021 2.04592 -2.66954 0.602123 1.6548 -1.02042
0.508868 -1.03482 1.49023 2.04593 -2.66953 0.60211 1.65479 -1.02047
0.509871 -1.03481 1.49025 2.04594 -2.66952 0.602097 1.65477 -1.02053
0.510888 -1.03479 1.49027 2.04595 -2.66951 0.602077 1.65476 -1.02059
0.511945 -1.03477 1.49029 2.04596 -2.6695 0.602062 1.65475 -1.02065
0.512867 -1.03474 1.49031 2.04598 -2.66949 0.602047 1.65474 -1.0207
0.51395 -1.03473 1.49034 2.04599 -2.66948 0.602033 1.65473 -1.02076
0.514903 -1.03471 1.49036 2.04601 -2.66947 0.602017 1.65472 -1.02081
0.515875 -1.03469 1.49038 2.04601 -2.66946 0.602003 1.65471 -1.02086
0.516928 -1.03467 1.4904 2.04603 -2.66945 0.60199 1.6547 -1.02092
0.517865 -1.03466 1.49041 2.04605 -2.66945 0.601977 1.65469 -1.02096
0.518886 -1.03464 1.49044 2.04606 -2.66944 0.601962 1.65468 -1.02101
0.519891 -1.03461 1.49046 2.04607 -2.66943 0.601952 1.65467 -1.02105
0.520865 -1.0346 1.49047 2.04608 -2.66942 0.60194 1.65466 -1.02109
0.52187 -1.03458 1.4905 2.04609 -2.66941 0.60193 1.65465 -1.02114
0.522888 -1.03455 1.49052 2.0461 -2.6694 0.601914 1.65464 -1.02118
0.523882 -1.03453 1.49054 2.04612 -2.66939 0.601902 1.65463 -1.02121
0.524858 -1.03451 1.49056 2.04614 -2.66938 0.601889 1.65462 -1.02125
0.525879 -1.03449 1.49059 2.04614 -2.66937 0.601876 1.65461 -1.0213
0.526931 -1.03447 1.49061 2.04615 -2.66935 0.601865 1.6546 -1.02133
0.527893 -1.03445 1.49063 2.04617 -2.66935 0.601853 1.65459 -1.02137
0.528968 -1.03443 1.49065 2.04618 -2.66934 0.60184 1.65457 -1.02141
0.529917 -1.0344 1.49068 2.0462 -2.66933 0.601831 1.65457 -1.02146
0.530939 -1.03438 1.4907 2.04621 -2.66932 0.601817 1.65455 -1.0215
0.531908 -1.03436 1.49072 2.04623 -2.66931 0.601808 1.65455 -1.02154
0.532931 -1.03434 1.49075 2.04624 -2.6693 0.601798 1.65453 -1.02159
0.533895 -1.03431 1.49077 2.04626 -2.66928 0.601789 1.65452 -1.02163
0.53487 -1.03429 1.49079 2.04628 -2.66928 0.601777 1.65451 -1.02168
0.535866 -1.03427 1.49081 2.0463 -2.66927 0.601766 1.6545 -1.02174
0.536853 -1.03424 1.49085 2.04631 -2.66926 0.601756 1.65449 -1.02178
0.537885 -1.03422 1.49087 2.04633 -2.66925 0.601742 1.65448 -1.02183
0.538883 -1.0342 1.49089 2.04635 -2.66924 0.601729 1.65447 -1.02188
0.53989 -1.03417 1.49091 2.04637 -2.66922 0.601716 1.65446 -1.02194
0.540929 -1.03415 1.49094 2.04639 -2.66922 0.601703 1.65445 -1.02198
0.541892 -1.03413 1.49096 2.04641 -2.66921 0.601689 1.65444 -1.02203
0.542918 -1.0341 1.49099 2.04642 -2.6692 0.601676 1.65442 -1.02207
0.543856 -1.03407 1.49102 2.04645 -2.66919 0.601665 1.65441 -1.02211
0.54495 -1.03405 1.49104 2.04646 -2.66917 0.601652 1.6544 -1.02215
0.545863 -1.03402 1.49106 2.04649 -2.66916 0.601639 1.65439 -1.02219
0.54686 -1.03399 1.49109 2.04651 -2.66916 0.601628 1.65438 -1.02223
0.547956 -1.03397 1.49111 2.04654 -2.66914 0.601615 1.65437 -1.02227
0.548853 -1.03394 1.49114 2.04657 -2.66913 0.6016 1.65436 -1.0223
0.549888 -1.03391 1.49117 2.04659 -2.66913 0.601591 1.65435 -1.02234
0.550965 -1.03389 1.49119 2.04661 -2.66912 0.601579 1.65434 -1.02237
0.551924 -1.03386 1.49121 2.04664 -2.66911 0.601567 1.65432 -1.0224
0.552979 -1.03384 1.49124 2.04667 -2.6691 0.601553 1.65431 -1.02243
0.553947 -1.03381 1.49127 2.0467 -2.66909 0.601543 1.6543 -1.02246
0.554989 -1.03379 1.49129 2.04672 -2.66908 0.601533 1.65429 -1.02249
0.556111 -1.03376 1.49132 2.04675 -2.66907 0.601524 1.65428 -1.02251
0.556921 -1.03374 1.49135 2.04678 -2.66907 0.601519 1.65427 -1.02255
0.557933 -1.03372 1.49137 2.0468 -2.66906 0.601511 1.65426 -1.02258
0.558936 -1.03369 1.4914 2.04683 -2.66904 0.601505 1.65425 -1.02261
0.559891 -1.03367 1.49142 2.04686 -2.66904 0.601496 1.65424 -1.02264
0.560942 -1.03364 1.49145 2.04689 -2.66903 0.60149 1.65423 -1.02267
0.561894 -1.03362 1.49148 2.04691 -2.66902 0.601483 1.65422 -1.02271
0.563008 -1.03359 1.49151 2.04694 -2.669 0.601479 1.65421 -1.02274
0.563908 -1.03357 1.49154 2.04697 -2.669 0.601475 1.6542 -1.02277
0.564997 -1.03354 1.49157 2.047 -2.66899 0.601468 1.65419 -1.02281
0.566012 -1.03352 1.4916 2.04703 -2.66898 0.601461 1.65418 -1.02284
0.566983 -1.03349 1.49163 2.04706 -2.66897 0.601455 1.65417 -1.02287
0.567904 -1.03347 1.49165 2.04708 -2.66896 0.601452 1.65415 -1.02291
0.568895 -1.03343 1.49168 2.04712 -2.66894 0.601448 1.65414 -1.02295
0.569918 -1.03341 1.4917 2.04715 -2.66893 0.601442 1.65413 -1.02297
0.570912 -1.03338 1.49173 2.04718 -2.66893 0.601438 1.65412 -1.02301
0.571903 -1.03336 1.49176 2.04721 -2.66892 0.601432 1.65411 -1.02304
0.57306 -1.03333 1.49178 2.04724 -2.66891 0.601425 1.6541 -1.02308
0.573897 -1.03331 1.4918 2.04728 -2.66889 0.601418 1.65409 -1.0231
0.574889 -1.03329 1.49184 2.04731 -2.66888 0.601412 1.65408 -1.02314
0.575898 -1.03326 1.49186 2.04733 -2.66888 0.601408 1.65406 -1.02317
0.576925 -1.03322 1.49189 2.04737 -2.66886 0.6014 1.65405 -1.0232
0.577946 -1.03319 1.49191 2.0474 -2.66886 0.601393 1.65404 -1.02323
0.578903 -1.03317 1.49193 2.04743 -2.66884 0.601389 1.65403 -1.02325
0.579897 -1.03314 1.49196 2.04746 -2.66883 0.601382 1.65402 -1.02328
0.58091 -1.03311 1.49199 2.04749 -2.66882 0.601379 1.65401 -1.02331
0.58195 -1.03309 1.49201 2.04753 -2.66881 0.601373 1.65401 -1.02334
0.582968 -1.03306 1.49204 2.04755 -2.6688 0.601369 1.654 -1.02337
0.583894 -1.03303 1.49206 2.04759 -2.66879 0.601362 1.65399 -1.02339
0.584927 -1.033 1.49209 2.04763 -2.66878 0.601358 1.65398 -1.02342
0.585923 -1.03298 1.49211 2.04766 -2.66876 0.601356 1.65397 -1.02344
0.586932 -1.03295 1.49213 2.04769 -2.66876 0.601353 1.65396 -1.02347
0.587896 -1.03292 1.49216 2.04772 -2.66874 0.601349 1.65394 -1.02349
0.588907 -1.0329 1.49218 2.04775 -2.66873 0.601341 1.65393 -1.02351
0.589922 -1.03287 1.4922 2.04779 -2.66872 0.601337 1.65392 -1.02354
0.590928 -1.03285 1.49223 2.04782 -2.66871 0.601335 1.65391 -1.02357
0.591899 -1.03282 1.49225 2.04785 -2.6687 0.601333 1.6539 -1.02359
0.59305 -1.03279 1.49228 2.04789 -2.66868 0.601329 1.65389 -1.02362
0.593894 -1.03276 1.4923 2.04792 -2.66867 0.601323 1.65388 -1.02364
0.594914 -1.03273 1.49232 2.04796 -2.66866 0.601318 1.65386 -1.02367
0.596078 -1.03271 1.49234 2.04799 -2.66865 0.601317 1.65385 -1.0237
0.597 -1.03268 1.49237 2.04802 -2.66865 0.601313 1.65385 -1.02371
0.59803 -1.03265 1.49238 2.04806 -2.66864 0.601313 1.65384 -1.02373
0.599036 -1.03262 1.49241 2.04809 -2.66863 0.601309 1.65383 -1.02375
0.600017 -1.03259 1.49243 2.04813 -2.66861 0.601305 1.65382 -1.02378
0.601028 -1.03257 1.49245 2.04816 -2.6686 0.601303 1.65381 -1.02379
0.601989 -1.03254 1.49247 2.04819 -2.66859 0.601303 1.6538 -1.02381
0.602982 -1.03251 1.49248 2.04823 -2.66858 0.601297 1.65379 -1.02382
0.603976 -1.03248 1.49251 2.04826 -2.66857 0.601298 1.65378 -1.02384
0.604967 -1.03245 1.49253 2.0483 -2.66855 0.601292 1.65376 -1.02385
0.605977 -1.03242 1.49254 2.04834 -2.66854 0.601292 1.65375 -1.02386
0.606991 -1.03239 1.49256 2.04837 -2.66853 0.60129 1.65374 -1.02387
0.60798 -1.03236 1.49258 2.04841 -2.66852 0.601287 1.65372 -1.02388
0.608911 -1.03234 1.4926 2.04845 -2.6685 0.601284 1.65371 -1.0239
0.609906 -1.0323 1.49262 2.04849 -2.66849 0.601283 1.6537 -1.02391
0.610902 -1.03227 1.49263 2.04852 -2.66848 0.601282 1.65369 -1.02392
0.61189 -1.03224 1.49265 2.04856 -2.66847 0.601279 1.65368 -1.02393
0.612897 -1.03221 1.49267 2.0486 -2.66845 0.601277 1.65366 -1.02395
0.613887 -1.03218 1.49269 2.04864 -2.66844 0.601277 1.65365 -1.02397
0.614947 -1.03216 1.49271 2.04867 -2.66843 0.601274 1.65364 -1.02399
0.615886 -1.03212 1.49273 2.04871 -2.66842 0.601272 1.65363 -1.024
0.616961 -1.0321 1.49275 2.04875 -2.6684 0.601269 1.65362 -1.02402
0.617973 -1.03207 1.49277 2.04879 -2.66838 0.601267 1.65361 -1.02403
0.618887 -1.03204 1.49278 2.04883 -2.66837 0.601267 1.6536 -1.02406
0.619867 -1.03201 1.49279 2.04887 -2.66836 0.601266 1.65359 -1.02407
0.620884 -1.03198 1.49281 2.04889 -2.66834 0.601267 1.65357 -1.02407
0.621891 -1.03195 1.49282 2.04893 -2.66833 0.601262 1.65357 -1.02409
0.622895 -1.03192 1.49283 2.04897 -2.66832 0.601263 1.65355 -1.0241
0.62393 -1.03189 1.49285 2.04901 -2.6683 0.601262 1.65355 -1.02411
0.624955 -1.03187 1.49286 2.04904 -2.66829 0.601263 1.65354 -1.02412
0.625858 -1.03184 1.49287 2.04908 -2.66827 0.601264 1.65353 -1.02413
0.626902 -1.03181 1.49288 2.04911 -2.66826 0.601262 1.65352 -1.02413
0.627967 -1.03178 1.4929 2.04914 -2.66824 0.60126 1.65351 -1.02414
0.628894 -1.03175 1.49291 2.04918 -2.66822 0.601262 1.6535 -1.02415
0.62993 -1.03172 1.49292 2.04922 -2.66821 0.601259 1.65349 -1.02416
0.630892 -1.0317 1.49293 2.04925 -2.66819 0.601257 1.65348 -1.02416
0.631906 -1.03166 1.49294 2.04929 -2.66818 0.601258 1.65347 -1.02417
0.63292 -1.03163 1.49296 2.04933 -2.66817 0.601257 1.65346 -1.02418
0.634033 -1.0316 1.49296 2.04936 -2.66814 0.601257 1.65345 -1.02418
0.634895 -1.03158 1.49297 2.0494 -2.66813 0.601257 1.65344 -1.02418
0.635913 -1.03154 1.49298 2.04943 -2.66811 0.601257 1.65343 -1.02419
0.636907 -1.03151 1.49299 2.04948 -2.6681 0.601257 1.65342 -1.0242
0.637897 -1.03148 1.49299 2.04951 -2.66808 0.601257 1.65341 -1.0242
0.638897 -1.03145 1.493 2.04954 -2.66808 0.601254 1.6534 -1.02419
0.639935 -1.03142 1.493 2.04959 -2.66805 0.601252 1.65339 -1.02419
0.640973 -1.03139 1.49301 2.04962 -2.66804 0.601252 1.65338 -1.0242
0.64196 -1.03136 1.49302 2.04965 -2.66803 0.601254 1.65337 -1.0242
0.64294 -1.03133 1.49303 2.04969 -2.66801 0.601252 1.65337 -1.0242
0.644036 -1.0313 1.49303 2.04972 -2.668 0.601251 1.65336 -1.0242
0.644945 -1.03128 1.49304 2.04976 -2.66798 0.60125 1.65335 -1.0242
0.645867 -1.03124 1.49304 2.04979 -2.66797 0.60125 1.65334 -1.0242
0.646906 -1.03121 1.49305 2.04982 -2.66795 0.601251 1.65333 -1.0242
0.647894 -1.03118 1.49304 2.04986 -2.66794 0.601251 1.65332 -1.0242
0.648896 -1.03115 1.49306 2.04989 -2.66792 0.601252 1.65332 -1.0242
0.649895 -1.03112 1.49306 2.04992 -2.6679 0.601252 1.65331 -1.02421
0.650911 -1.03109 1.49306 2.04996 -2.66789 0.601252 1.6533 -1.02421
0.651967 -1.03105 1.49307 2.04999 -2.66786 0.60125 1.65329 -1.02421
0.652883 -1.03103 1.49307 2.05002 -2.66785 0.601252 1.65328 -1.02421
0.653891 -1.03099 1.49307 2.05005 -2.66783 0.601248 1.65327 -1.02421
0.654918 -1.03096 1.49307 2.05009 -2.66782 0.601251 1.65326 -1.02421
0.655922 -1.03093 1.49308 2.05011 -2.66779 0.601252 1.65326 -1.02422
0.656877 -1.03089 1.49307 2.05014 -2.66778 0.601252 1.65325 -1.02422
0.657965 -1.03086 1.49308 2.05018 -2.66777 0.601249 1.65324 -1.02421
0.658898 -1.03083 1.49308 2.05021 -2.66775 0.601248 1.65323 -1.02421
0.659932 -1.03079 1.49308 2.05024 -2.66773 0.601247 1.65322 -1.02422
0.66091 -1.03076 1.49309 2.05027 -2.66771 0.601247 1.65321 -1.02422
0.661886 -1.03072 1.49308 2.0503 -2.66769 0.601248 1.6532 -1.02422
0.662896 -1.03069 1.49308 2.05033 -2.66767 0.60125 1.65319 -1.02421
0.663899 -1.03066 1.49307 2.05035 -2.66765 0.601248 1.65318 -1.02421
0.664921 -1.03062 1.49307 2.05039 -2.66764 0.601248 1.65317 -1.02422
0.665885 -1.03058 1.49307 2.05041 -2.66762 0.60125 1.65316 -1.02422
0.666897 -1.03054 1.49307 2.05043 -2.66761 0.601248 1.65316 -1.02422
0.667963 -1.03052 1.49307 2.05046 -2.66759 0.601251 1.65315 -1.02422
0.668916 -1.03049 1.49307 2.0505 -2.66757 0.601248 1.65314 -1.02422
0.669911 -1.03045 1.49307 2.05052 -2.66755 0.601247 1.65314 -1.02422
0.670887 -1.03041 1.49306 2.05054 -2.66753 0.601245 1.65313 -1.02422
0.67188 -1.03038 1.49307 2.05056 -2.66751 0.601246 1.65312 -1.02422
0.672885 -1.03035 1.49306 2.05059 -2.6675 0.601245 1.65312 -1.02421
0.674058 -1.03032 1.49306 2.05062 -2.66748 0.601249 1.65311 -1.02421
0.674871 -1.03028 1.49306 2.05064 -2.66747 0.601247 1.6531 -1.02422
0.675885 -1.03025 1.49306 2.05066 -2.66745 0.601247 1.6531 -1.02422
0.676872 -1.03021 1.49305 2.05068 -2.66743 0.601245 1.6531 -1.02422
0.677873 -1.03017 1.49305 2.05071 -2.66741 0.601245 1.65309 -1.02422
0.678889 -1.03015 1.49306 2.05073 -2.66739 0.601245 1.65309 -1.02422
0.679932 -1.03011 1.49305 2.05075 -2.66738 0.601243 1.65308 -1.02422
0.680872 -1.03008 1.49305 2.05077 -2.66736 0.601244 1.65308 -1.02422
0.681979 -1.03005 1.49305 2.05079 -2.66735 0.601246 1.65307 -1.02422
0.682883 -1.03001 1.49305 2.05081 -2.66733 0.601247 1.65306 -1.02422
0.683951 -1.02998 1.49305 2.05083 -2.66732 0.601244 1.65306 -1.02422
0.684889 -1.02995 1.49305 2.05085 -2.6673 0.601245 1.65305 -1.02422
0.68588 -1.02991 1.49305 2.05087 -2.66729 0.601246 1.65304 -1.02422
0.686887 -1.02988 1.49305 2.05089 -2.66728 0.601244 1.65304 -1.02422
0.687916 -1.02984 1.49305 2.05091 -2.66726 0.601243 1.65304 -1.02422
0.688904 -1.0298 1.49305 2.05092 -2.66725 0.601241 1.65303 -1.02422
0.689969 -1.02977 1.49305 2.05094 -2.66723 0.601241 1.65302 -1.02422
0.690901 -1.02974 1.49306 2.05096 -2.66722 0.601245 1.65302 -1.02421
0.691894 -1.02971 1.49306 2.05098 -2.66721 0.601245 1.65301 -1.02421
0.692905 -1.02968 1.49306 2.05099 -2.66719 0.601244 1.65301 -1.02422
0.694054 -1.02964 1.49305 2.05101 -2.66718 0.601245 1.65301 -1.02422
0.694892 -1.02961 1.49305 2.05103 -2.66716 0.601245 1.65301 -1.02422
0.695907 -1.02957 1.49306 2.05105 -2.66716 0.601243 1.65301 -1.02422
0.696923 -1.02954 1.49305 2.05106 -2.66714 0.601242 1.653 -1.02422
0.697893 -1.02951 1.49306 2.05108 -2.66713 0.60124 1.653 -1.02422
0.698913 -1.02948 1.49306 2.05109 -2.66711 0.60124 1.653 -1.02422
0.699913 -1.02944 1.49305 2.0511 -2.6671 0.601241 1.653 -1.02422
0.700926 -1.02941 1.49306 2.05112 -2.66709 0.601241 1.65299 -1.02422
0.701893 -1.02938 1.49305 2.05113 -2.66707 0.601241 1.65299 -1.02422
0.702905 -1.02934 1.49305 2.05115 -2.66706 0.601241 1.65299 -1.02422
0.704078 -1.02931 1.49306 2.05116 -2.66705 0.601241 1.65299 -1.02422
0.704891 -1.02928 1.49306 2.05118 -2.66704 0.601241 1.65298 -1.02422
0.705918 -1.02924 1.49306 2.05119 -2.66703 0.601241 1.65298 -1.02421
0.70692 -1.02921 1.49305 2.0512 -2.66702 0.601241 1.65298 -1.02422
0.707891 -1.02918 1.49305 2.05121 -2.66701 0.601241 1.65298 -1.02422
0.70891 -1.02914 1.49305 2.05122 -2.667 0.601236 1.65298 -1.02422
0.709912 -1.02911 1.49305 2.05123 -2.66698 0.601239 1.65297 -1.02422
0.71092 -1.02907 1.49305 2.05124 -2.66698 0.60124 1.65297 -1.02422
0.711893 -1.02904 1.49305 2.05125 -2.66696 0.601241 1.65297 -1.02422
0.712889 -1.029 1.49305 2.05126 -2.66695 0.601241 1.65297 -1.02422
0.713973 -1.02897 1.49305 2.05127 -2.66695 0.601241 1.65296 -1.02422
0.715042 -1.02894 1.49305 2.05127 -2.66693 0.601239 1.65296 -1.02421
0.715931 -1.0289 1.49305 2.05128 -2.66692 0.601241 1.65296 -1.02422
0.716949 -1.02887 1.49305 2.05129 -2.66692 0.601238 1.65296 -1.02422
0.717968 -1.02884 1.49305 2.0513 -2.66691 0.601241 1.65296 -1.02422
0.719004 -1.02881 1.49305 2.05131 -2.6669 0.601241 1.65296 -1.02422
0.719968 -1.02878 1.49305 2.05132 -2.66689 0.60124 1.65296 -1.02422
0.720966 -1.02875 1.49304 2.05132 -2.66688 0.601237 1.65296 -1.02422
0.721873 -1.02872 1.49304 2.05133 -2.66687 0.601237 1.65296 -1.02422
0.722898 -1.02869 1.49305 2.05134 -2.66686 0.601236 1.65296 -1.02422
0.723949 -1.02866 1.49304 2.05134 -2.66686 0.601236 1.65296 -1.02422
0.72501 -1.02863 1.49304 2.05134 -2.66685 0.601236 1.65295 -1.02422
0.725924 -1.0286 1.49303 2.05135 -2.66684 0.601237 1.65295 -1.02422
0.726915 -1.02858 1.49304 2.05135 -2.66683 0.601237 1.65295 -1.02422
0.72791 -1.02854 1.49304 2.05136 -2.66682 0.601236 1.65295 -1.02421
0.728996 -1.02852 1.49304 2.05136 -2.66682 0.601236 1.65295 -1.02422
0.729891 -1.02848 1.49303 2.05136 -2.6668 0.601237 1.65295 -1.02422
0.730926 -1.02846 1.49303 2.05136 -2.6668 0.601236 1.65295 -1.02422
0.731924 -1.02843 1.49303 2.05136 -2.6668 0.601237 1.65295 -1.02421
0.732891 -1.02841 1.49304 2.05136 -2.66679 0.601233 1.65295 -1.02422
0.733913 -1.02838 1.49303 2.05136 -2.66678 0.601237 1.65295 -1.02422
0.735013 -1.02835 1.49303 2.05136 -2.66678 0.601237 1.65295 -1.02422
0.735919 -1.02832 1.49303 2.05136 -2.66678 0.601239 1.65295 -1.02422
0.736899 -1.02829 1.49302 2.05136 -2.66677 0.601238 1.65295 -1.02422
0.737889 -1.02827 1.49302 2.05136 -2.66676 0.601238 1.65295 -1.02422
0.739125 -1.02824 1.49302 2.05136 -2.66676 0.601234 1.65296 -1.02422
0.739902 -1.02821 1.49302 2.05136 -2.66676 0.601237 1.65295 -1.02422
0.740886 -1.02818 1.49302 2.05136 -2.66675 0.601233 1.65295 -1.02422
0.741993 -1.02816 1.49302 2.05136 -2.66675 0.601236 1.65295 -1.02422
0.742885 -1.02813 1.49301 2.05136 -2.66674 0.601237 1.65295 -1.02422
0.743958 -1.0281 1.49301 2.05136 -2.66673 0.601234 1.65295 -1.02422
0.74489 -1.02808 1.49301 2.05135 -2.66674 0.601233 1.65295 -1.02422
0.745885 -1.02805 1.49301 2.05136 -2.66673 0.601232 1.65295 -1.02422
0.746881 -1.02803 1.49301 2.05135 -2.66673 0.601233 1.65295 -1.02422
0.747893 -1.028 1.49301 2.05135 -2.66673 0.601232 1.65295 -1.02422
0.748943 -1.02797 1.493 2.05135 -2.66673 0.601233 1.65295 -1.02422
0.749878 -1.02795 1.493 2.05135 -2.66672 0.601233 1.65295 -1.02422
0.750889 -1.02792 1.493 2.05134 -2.66672 0.601232 1.65295 -1.02422
0.751881 -1.0279 1.493 2.05135 -2.66672 0.601232 1.65295 -1.02422
0.752886 -1.02787 1.493 2.05134 -2.66672 0.601232 1.65295 -1.02422
0.753957 -1.02784 1.493 2.05135 -2.66672 0.601229 1.65295 -1.02422
0.754886 -1.02782 1.493 2.05134 -2.66672 0.601232 1.65295 -1.02422
0.755947 -1.02779 1.493 2.05133 -2.66672 0.601231 1.65295 -1.02422
0.756925 -1.02777 1.49299 2.05134 -2.66672 0.601231 1.65295 -1.02422
0.757909 -1.02774 1.493 2.05133 -2.66672 0.601229 1.65295 -1.02422
0.758953 -1.02772 1.493 2.05134 -2.66672 0.601229 1.65295 -1.02422
0.759899 -1.02769 1.493 2.05134 -2.66672 0.601229 1.65295 -1.02421
0.760895 -1.02767 1.493 2.05133 -2.66672 0.601229 1.65295 -1.02422
0.761862 -1.02765 1.493 2.05133 -2.66672 0.601229 1.65296 -1.02421
0.763018 -1.02762 1.49299 2.05133 -2.66672 0.601228 1.65295 -1.02421
0.763967 -1.0276 1.493 2.05133 -2.66672 0.601228 1.65296 -1.02421
0.764924 -1.02757 1.49299 2.05132 -2.66673 0.601231 1.65296 -1.02421
0.765926 -1.02755 1.49299 2.05132 -2.66672 0.601229 1.65295 -1.02421
0.766928 -1.02753 1.49299 2.05132 -2.66673 0.601231 1.65296 -1.02421
0.767907 -1.0275 1.49299 2.05132 -2.66672 0.60123 1.65296 -1.02421
0.768959 -1.02748 1.49299 2.05132 -2.66672 0.601227 1.65296 -1.02421
0.769914 -1.02746 1.49298 2.05132 -2.66672 0.60123 1.65296 -1.02421
0.770884 -1.02743 1.49298 2.05131 -2.66672 0.601226 1.65296 -1.0242
0.771976 -1.02741 1.49298 2.05131 -2.66672 0.601226 1.65296 -1.0242
0.77292 -1.0274 1.49298 2.05132 -2.66672 0.601224 1.65296 -1.0242
0.773977 -1.02737 1.49297 2.05131 -2.66672 0.601225 1.65296 -1.0242
0.774954 -1.02734 1.49298 2.05131 -2.66673 0.601226 1.65296 -1.0242
0.775901 -1.02733 1.49298 2.05131 -2.66672 0.601224 1.65295 -1.02419
0.776914 -1.02731 1.49297 2.05131 -2.66673 0.601224 1.65295 -1.0242
0.777917 -1.02728 1.49297 2.05131 -2.66673 0.601225 1.65296 -1.02419
0.778956 -1.02726 1.49298 2.05131 -2.66673 0.601226 1.65296 -1.02419
0.779924 -1.02724 1.49297 2.05131 -2.66674 0.601226 1.65296 -1.02419
0.780923 -1.02722 1.49297 2.05131 -2.66674 0.601226 1.65296 -1.02419
0.781991 -1.0272 1.49296 2.0513 -2.66673 0.601226 1.65296 -1.02419
0.782909 -1.02718 1.49296 2.0513 -2.66673 0.601225 1.65296 -1.02419
0.783952 -1.02716 1.49295 2.0513 -2.66673 0.601226 1.65296 -1.02419
0.784902 -1.02714 1.49295 2.0513 -2.66674 0.601221 1.65296 -1.02419
0.78592 -1.02712 1.49295 2.0513 -2.66674 0.60122 1.65296 -1.02418
0.786921 -1.0271 1.49294 2.0513 -2.66674 0.60122 1.65295 -1.02419
0.787948 -1.02709 1.49294 2.0513 -2.66673 0.601221 1.65295 -1.02418
0.788955 -1.02707 1.49293 2.0513 -2.66674 0.601221 1.65295 -1.02418
0.789964 -1.02705 1.49293 2.0513 -2.66674 0.60122 1.65295 -1.02418
0.790934 -1.02703 1.49293 2.0513 -2.66673 0.60122 1.65295 -1.02418
0.791954 -1.02702 1.49292 2.0513 -2.66674 0.601219 1.65295 -1.02418
0.792969 -1.027 1.49291 2.0513 -2.66674 0.601217 1.65295 -1.02418
0.793981 -1.02698 1.49291 2.0513 -2.66674 0.601218 1.65295 -1.02417
0.794969 -1.02697 1.49291 2.0513 -2.66674 0.601216 1.65295 -1.02417
0.795947 -1.02695 1.4929 2.0513 -2.66674 0.601215 1.65295 -1.02417
0.796963 -1.02693 1.49289 2.0513 -2.66674 0.601215 1.65295 -1.02416
0.797891 -1.02691 1.4929 2.0513 -2.66674 0.601215 1.65295 -1.02416
0.798965 -1.0269 1.49289 2.0513 -2.66674 0.601214 1.65295 -1.02416
0.799884 -1.02688 1.49288 2.0513 -2.66674 0.601215 1.65295 -1.02415
0.800905 -1.02686 1.49287 2.0513 -2.66674 0.601214 1.65295 -1.02415
0.801911 -1.02684 1.49287 2.0513 -2.66674 0.60121 1.65295 -1.02415
0.802962 -1.02683 1.49286 2.0513 -2.66674 0.601213 1.65295 -1.02414
0.804051 -1.02681 1.49286 2.0513 -2.66674 0.601214 1.65295 -1.02413
0.80494 -1.0268 1.49285 2.0513 -2.66674 0.601215 1.65295 -1.02412
0.805843 -1.02678 1.49285 2.0513 -2.66674 0.60121 1.65295 -1.02412
0.806937 -1.02677 1.49284 2.0513 -2.66674 0.60121 1.65295 -1.02411
0.807873 -1.02676 1.49284 2.0513 -2.66674 0.601208 1.65295 -1.0241
0.808882 -1.02674 1.49282 2.0513 -2.66675 0.60121 1.65295 -1.02409
0.809843 -1.02673 1.49282 2.05131 -2.66675 0.601209 1.65295 -1.02408
0.810934 -1.02671 1.49281 2.05131 -2.66675 0.60121 1.65295 -1.02407
0.811871 -1.0267 1.4928 2.05131 -2.66675 0.601208 1.65295 -1.02405
0.812903 -1.02668 1.4928 2.05131 -2.66675 0.601206 1.65295 -1.02404
0.813913 -1.02667 1.49279 2.05131 -2.66675 0.601204 1.65295 -1.02402
0.814981 -1.02666 1.49278 2.05131 -2.66674 0.601207 1.65295 -1.02401
0.815878 -1.02665 1.49277 2.05131 -2.66674 0.601206 1.65295 -1.02399
0.817057 -1.02664 1.49276 2.05132 -2.66675 0.601204 1.65295 -1.02398
0.817879 -1.02663 1.49275 2.05131 -2.66675 0.601204 1.65295 -1.02396
0.818865 -1.02662 1.49274 2.05132 -2.66675 0.601204 1.65295 -1.02394
0.819867 -1.0266 1.49273 2.05132 -2.66675 0.601203 1.65295 -1.02392
0.820878 -1.02659 1.49272 2.05132 -2.66674 0.601203 1.65295 -1.0239
0.821889 -1.02658 1.49272 2.05132 -2.66675 0.601203 1.65295 -1.02387
0.822873 -1.02657 1.49271 2.05132 -2.66675 0.601203 1.65295 -1.02385
0.824003 -1.02656 1.4927 2.05132 -2.66675 0.601203 1.65295 -1.02383
0.824904 -1.02656 1.49269 2.05132 -2.66675 0.601203 1.65295 -1.0238
0.825864 -1.02655 1.49268 2.05132 -2.66675 0.601202 1.65295 -1.02377
0.826938 -1.02654 1.49267 2.05132 -2.66675 0.6012 1.65295 -1.02374
0.827892 -1.02653 1.49266 2.05133 -2.66675 0.601199 1.65295 -1.02372
0.828974 -1.02652 1.49265 2.05132 -2.66675 0.601198 1.65295 -1.02369
0.82988 -1.02651 1.49265 2.05133 -2.66675 0.601197 1.65294 -1.02366
0.830912 -1.02651 1.49263 2.05132 -2.66675 0.601198 1.65294 -1.02363
0.831886 -1.0265 1.49263 2.05132 -2.66675 0.601201 1.65294 -1.02361
0.832883 -1.0265 1.49262 2.05133 -2.66675 0.601195 1.65294 -1.02359
0.833907 -1.02649 1.49261 2.05132 -2.66675 0.601193 1.65295 -1.02356
0.834911 -1.02648 1.4926 2.05133 -2.66675 0.601194 1.65295 -1.02353
0.835883 -1.02648 1.49259 2.05133 -2.66675 0.601193 1.65295 -1.02351
0.836946 -1.02648 1.49258 2.05133 -2.66675 0.601194 1.65294 -1.02348
0.837871 -1.02647 1.49257 2.05133 -2.66675 0.601195 1.65294 -1.02347
0.838875 -1.02647 1.49257 2.05133 -2.66675 0.601193 1.65294 -1.02343
0.839906 -1.02647 1.49256 2.05133 -2.66675 0.601193 1.65294 -1.02341
0.840921 -1.02646 1.49255 2.05133 -2.66675 0.601193 1.65294 -1.02338
0.841903 -1.02646 1.49254 2.05133 -2.66675 0.601191 1.65294 -1.02336
0.842973 -1.02646 1.49253 2.05133 -2.66676 0.601191 1.65294 -1.02333
0.843899 -1.02646 1.49252 2.05133 -2.66676 0.601189 1.65294 -1.0233
0.844914 -1.02645 1.49251 2.05133 -2.66676 0.601192 1.65294 -1.02327
0.845903 -1.02646 1.49251 2.05132 -2.66676 0.60119 1.65294 -1.02325
0.846952 -1.02645 1.49249 2.05133 -2.66677 0.601189 1.65294 -1.02322
0.847888 -1.02646 1.49248 2.05133 -2.66677 0.601189 1.65294 -1.02318
0.848899 -1.02646 1.49248 2.05133 -2.66677 0.601187 1.65294 -1.02315
0.849892 -1.02646 1.49247 2.05132 -2.66676 0.601188 1.65294 -1.02311
0.850962 -1.02646 1.49246 2.05133 -2.66677 0.601188 1.65294 -1.02308
0.85189 -1.02646 1.49245 2.05132 -2.66677 0.601188 1.65294 -1.02305
0.852898 -1.02646 1.49244 2.05132 -2.66677 0.601188 1.65294 -1.02301
0.853896 -1.02645 1.49243 2.05132 -2.66677 0.601184 1.65294 -1.02297
0.854884 -1.02645 1.49242 2.05132 -2.66677 0.601184 1.65294 -1.02294
0.855884 -1.02646 1.49241 2.05131 -2.66677 0.601183 1.65294 -1.0229
0.856879 -1.02646 1.49241 2.05132 -2.66677 0.601182 1.65294 -1.02286
0.857869 -1.02646 1.4924 2.05131 -2.66677 0.601182 1.65294 -1.02282
0.858914 -1.02646 1.49238 2.05131 -2.66677 0.601183 1.65294 -1.02279
0.859918 -1.02646 1.49238 2.05131 -2.66678 0.601183 1.65294 -1.02276
0.860879 -1.02646 1.49237 2.05131 -2.66678 0.601184 1.65294 -1.02272
0.861892 -1.02646 1.49236 2.0513 -2.66677 0.601184 1.65294 -1.02268
0.862957 -1.02646 1.49235 2.0513 -2.66678 0.601183 1.65294 -1.02264
0.863909 -1.02647 1.49233 2.0513 -2.66678 0.60118 1.65294 -1.02261
0.864902 -1.02647 1.49233 2.0513 -2.66678 0.601183 1.65294 -1.02257
0.865865 -1.02647 1.49232 2.0513 -2.66677 0.601183 1.65294 -1.02254
0.866884 -1.02647 1.49231 2.0513 -2.66677 0.60118 1.65294 -1.0225
0.867887 -1.02647 1.4923 2.0513 -2.66678 0.601179 1.65294 -1.02246
0.868885 -1.02647 1.49228 2.05129 -2.66678 0.601179 1.65295 -1.02243
0.869878 -1.02647 1.49228 2.0513 -2.66677 0.601179 1.65294 -1.02239
0.870934 -1.02648 1.49226 2.0513 -2.66677 0.601179 1.65295 -1.02235
0.871883 -1.02648 1.49226 2.05129 -2.66677 0.601179 1.65295 -1.0223
0.872881 -1.02648 1.49225 2.0513 -2.66677 0.601179 1.65294 -1.02225
0.873986 -1.02648 1.49224 2.05129 -2.66677 0.601179 1.65295 -1.02221
0.874873 -1.02649 1.49223 2.0513 -2.66677 0.60118 1.65295 -1.02217
0.875882 -1.02648 1.49222 2.05129 -2.66676 0.601181 1.65295 -1.02211
0.876874 -1.02648 1.49221 2.05129 -2.66677 0.601179 1.65295 -1.02206
0.877877 -1.02649 1.4922 2.05129 -2.66676 0.601181 1.65295 -1.02202
0.878887 -1.02649 1.49219 2.05129 -2.66676 0.601179 1.65295 -1.02197
0.879876 -1.02649 1.49219 2.05129 -2.66676 0.60118 1.65295 -1.02192
0.880881 -1.02649 1.49217 2.05129 -2.66676 0.601181 1.65296 -1.02187
0.88189 -1.02649 1.49217 2.05128 -2.66676 0.601178 1.65296 -1.02182
0.882879 -1.0265 1.49215 2.05128 -2.66676 0.601176 1.65296 -1.02177
0.883954 -1.0265 1.49215 2.05128 -2.66676 0.601181 1.65295 -1.02171
0.88493 -1.0265 1.49213 2.05128 -2.66676 0.601177 1.65296 -1.02166
0.885875 -1.0265 1.49213 2.05128 -2.66676 0.601175 1.65296 -1.0216
0.886909 -1.02651 1.49212 2.05127 -2.66675 0.601177 1.65296 -1.02156
0.887911 -1.02651 1.49211 2.05127 -2.66675 0.601176 1.65296 -1.02151
0.888917 -1.02651 1.4921 2.05127 -2.66675 0.601178 1.65296 -1.02146
0.889906 -1.02652 1.4921 2.05127 -2.66675 0.601179 1.65296 -1.0214
0.890884 -1.02652 1.49209 2.05127 -2.66675 0.601177 1.65296 -1.02135
0.891905 -1.02652 1.49208 2.05127 -2.66675 0.601179 1.65296 -1.0213
0.892907 -1.02652 1.49207 2.05127 -2.66675 0.601177 1.65296 -1.02125
0.893913 -1.02653 1.49206 2.05126 -2.66675 0.601176 1.65296 -1.02119
0.894893 -1.02653 1.49206 2.05127 -2.66675 0.60118 1.65296 -1.02114
0.895905 -1.02653 1.49204 2.05127 -2.66675 0.601177 1.65296 -1.02108
0.896906 -1.02653 1.49204 2.05127 -2.66675 0.601176 1.65296 -1.02103
0.897935 -1.02654 1.49203 2.05127 -2.66675 0.601177 1.65296 -1.02097
0.898904 -1.02654 1.49202 2.05126 -2.66674 0.601175 1.65296 -1.02091
0.899946 -1.02655 1.49201 2.05126 -2.66674 0.601177 1.65296 -1.02085
0.900925 -1.02655 1.492 2.05126 -2.66674 0.601176 1.65296 -1.02079
0.902071 -1.02655 1.492 2.05127 -2.66674 0.601175 1.65296 -1.02072
0.90293 -1.02656 1.49199 2.05126 -2.66674 0.601174 1.65296 -1.02065
0.903899 -1.02656 1.49198 2.05125 -2.66674 0.601175 1.65296 -1.0206
0.904896 -1.02657 1.49198 2.05126 -2.66674 0.601175 1.65296 -1.02053
0.905858 -1.02657 1.49197 2.05126 -2.66674 0.601175 1.65296 -1.02046
0.906878 -1.02658 1.49196 2.05126 -2.66674 0.601174 1.65296 -1.02039
0.907902 -1.02658 1.49196 2.05125 -2.66674 0.601175 1.65296 -1.02032
0.909018 -1.02658 1.49195 2.05126 -2.66674 0.601175 1.65295 -1.02024
0.909977 -1.02659 1.49194 2.05125 -2.66674 0.601175 1.65295 -1.02018
0.91096 -1.0266 1.49194 2.05126 -2.66674 0.601175 1.65296 -1.02011
0.911962 -1.0266 1.49193 2.05125 -2.66675 0.601174 1.65296 -1.02004
0.912961 -1.0266 1.49193 2.05125 -2.66674 0.601175 1.65295 -1.01996
0.913989 -1.0266 1.49192 2.05125 -2.66674 0.601175 1.65296 -1.01989
0.914944 -1.02661 1.49191 2.05125 -2.66674 0.601173 1.65295 -1.01982
0.915897 -1.02662 1.49191 2.05125 -2.66675 0.601171 1.65295 -1.01974
0.916887 -1.02662 1.49191 2.05125 -2.66675 0.601172 1.65295 -1.01966
0.917978 -1.02662 1.4919 2.05125 -2.66675 0.601174 1.65295 -1.01958
0.918923 -1.02663 1.4919 2.05125 -2.66675 0.60117 1.65295 -1.0195
0.919921 -1.02664 1.4919 2.05125 -2.66675 0.601172 1.65295 -1.01942
0.920915 -1.02665 1.49189 2.05125 -2.66675 0.60117 1.65295 -1.01933
0.921997 -1.02665 1.4919 2.05125 -2.66675 0.601169 1.65295 -1.01924
0.922856 -1.02666 1.49189 2.05125 -2.66675 0.601169 1.65295 -1.01916
0.923862 -1.02667 1.49189 2.05125 -2.66675 0.601169 1.65295 -1.01907
0.924883 -1.02668 1.49189 2.05125 -2.66676 0.60117 1.65295 -1.01899
0.925887 -1.02668 1.49189 2.05125 -2.66675 0.601169 1.65295 -1.0189
0.926859 -1.02669 1.49189 2.05126 -2.66675 0.601169 1.65295 -1.01881
0.92787 -1.0267 1.49189 2.05126 -2.66676 0.601168 1.65295 -1.01872
0.928926 -1.0267 1.49189 2.05125 -2.66675 0.601168 1.65295 -1.01864
0.929874 -1.02671 1.49189 2.05125 -2.66676 0.601168 1.65295 -1.01854
0.930844 -1.02672 1.49188 2.05125 -2.66676 0.601167 1.65295 -1.01846
0.93192 -1.02673 1.49188 2.05126 -2.66676 0.601169 1.65295 -1.01837
0.932864 -1.02674 1.49188 2.05125 -2.66676 0.601168 1.65294 -1.01828
0.933892 -1.02675 1.49188 2.05125 -2.66677 0.601168 1.65295 -1.01818
0.934871 -1.02675 1.49188 2.05125 -2.66677 0.601169 1.65295 -1.01808
0.935853 -1.02676 1.49188 2.05125 -2.66677 0.601169 1.65295 -1.01799
0.936866 -1.02677 1.49188 2.05125 -2.66677 0.601168 1.65294 -1.0179
0.937893 -1.02678 1.49187 2.05125 -2.66677 0.601168 1.65294 -1.0178
0.938892 -1.02679 1.49188 2.05125 -2.66677 0.601169 1.65294 -1.0177
0.939921 -1.02679 1.49187 2.05125 -2.66677 0.601168 1.65295 -1.01761
0.940852 -1.0268 1.49187 2.05125 -2.66677 0.601168 1.65295 -1.01751
0.941846 -1.02681 1.49187 2.05125 -2.66677 0.601167 1.65294 -1.01741
0.942847 -1.02682 1.49187 2.05125 -2.66677 0.601163 1.65295 -1.01731
0.943851 -1.02683 1.49186 2.05125 -2.66678 0.601166 1.65294 -1.01721
0.944869 -1.02684 1.49187 2.05125 -2.66677 0.601167 1.65294 -1.0171
0.945847 -1.02685 1.49186 2.05125 -2.66677 0.601166 1.65294 -1.017
0.94685 -1.02686 1.49186 2.05125 -2.66678 0.601167 1.65294 -1.01689
0.947848 -1.02687 1.49186 2.05125 -2.66678 0.601165 1.65294 -1.01678
0.94885 -1.02688 1.49186 2.05125 -2.66678 0.601164 1.65294 -1.01666
0.949911 -1.02689 1.49186 2.05125 -2.66678 0.601162 1.65294 -1.01655
0.950853 -1.0269 1.49186 2.05125 -2.66678 0.601162 1.65294 -1.01644
0.951845 -1.02691 1.49185 2.05125 -2.66678 0.60116 1.65294 -1.01632
0.952851 -1.02693 1.49186 2.05124 -2.66679 0.601161 1.65294 -1.0162
0.953843 -1.02694 1.49185 2.05125 -2.66679 0.601161 1.65294 -1.01608
0.954906 -1.02694 1.49185 2.05125 -2.66678 0.60116 1.65294 -1.01597
0.955852 -1.02696 1.49185 2.05124 -2.66678 0.601158 1.65294 -1.01585
0.956848 -1.02696 1.49185 2.05125 -2.66679 0.601156 1.65294 -1.01573
0.957849 -1.02698 1.49185 2.05125 -2.66679 0.601157 1.65294 -1.01561
0.958885 -1.02698 1.49184 2.05125 -2.66678 0.601156 1.65294 -1.0155
0.959922 -1.027 1.49184 2.05125 -2.66679 0.601158 1.65294 -1.01537
0.960859 -1.027 1.49184 2.05125 -2.66678 0.601158 1.65294 -1.01527
0.961852 -1.02701 1.49184 2.05125 -2.66678 0.601157 1.65294 -1.01516
0.962863 -1.02703 1.49185 2.05126 -2.66678 0.601158 1.65294 -1.01505
0.963862 -1.02704 1.49185 2.05125 -2.66678 0.601156 1.65294 -1.01495
0.964866 -1.02705 1.49185 2.05125 -2.66678 0.601156 1.65294 -1.01485
0.965869 -1.02707 1.49184 2.05125 -2.66678 0.601158 1.65294 -1.01475
0.966859 -1.02708 1.49185 2.05125 -2.66679 0.601158 1.65294 -1.01465
0.967865 -1.02709 1.49185 2.05125 -2.66678 0.601154 1.65294 -1.01455
0.968874 -1.02711 1.49185 2.05125 -2.66679 0.601158 1.65294 -1.01445
0.96991 -1.02712 1.49185 2.05125 -2.66679 0.601159 1.65294 -1.01435
0.970848 -1.02714 1.49185 2.05126 -2.66678 0.601156 1.65294 -1.01424
0.971858 -1.02715 1.49185 2.05125 -2.66679 0.601155 1.65294 -1.01414
0.972849 -1.02717 1.49185 2.05125 -2.66679 0.601154 1.65294 -1.01403
0.973854 -1.02718 1.49185 2.05125 -2.66679 0.601154 1.65294 -1.01393
0.974874 -1.02719 1.49184 2.05125 -2.66679 0.601155 1.65294 -1.01382
0.975881 -1.02721 1.49184 2.05125 -2.66679 0.601154 1.65294 -1.0137
0.976867 -1.02722 1.49185 2.05125 -2.66679 0.601154 1.65294 -1.01359
0.977861 -1.02723 1.49184 2.05125 -2.66679 0.601153 1.65294 -1.01347
0.978859 -1.02725 1.49183 2.05125 -2.66679 0.601154 1.65294 -1.01335
0.97988 -1.02727 1.49183 2.05124 -2.66679 0.601152 1.65294 -1.01322
0.98087 -1.02728 1.49184 2.05124 -2.6668 0.601153 1.65294 -1.0131
0.981856 -1.0273 1.49184 2.05124 -2.6668 0.60115 1.65294 -1.01297
0.982888 -1.02731 1.49183 2.05123 -2.6668 0.601151 1.65294 -1.01285
0.983872 -1.02733 1.49183 2.05123 -2.6668 0.601149 1.65294 -1.01272
0.984981 -1.02735 1.49184 2.05123 -2.66679 0.601149 1.65294 -1.0126
0.985867 -1.02737 1.49183 2.05123 -2.66679 0.601148 1.65294 -1.01247
0.986861 -1.02739 1.49183 2.05123 -2.6668 0.601147 1.65293 -1.01235
0.987882 -1.02741 1.49184 2.05123 -2.66679 0.601146 1.65294 -1.01223
0.988925 -1.02742 1.49184 2.05122 -2.6668 0.601147 1.65294 -1.01212
0.989912 -1.02744 1.49184 2.05122 -2.6668 0.601147 1.65293 -1.012
0.990906 -1.02746 1.49184 2.05122 -2.6668 0.601147 1.65293 -1.01188
0.991914 -1.02748 1.49184 2.05122 -2.6668 0.601145 1.65293 -1.01177
0.992931 -1.0275 1.49184 2.05123 -2.6668 0.601146 1.65293 -1.01167
0.993863 -1.02752 1.49184 2.05122 -2.6668 0.601144 1.65293 -1.01156
0.994875 -1.02754 1.49185 2.05122 -2.6668 0.601143 1.65293 -1.01145
0.9959 -1.02755 1.49185 2.05122 -2.6668 0.601143 1.65293 -1.01135
0.996876 -1.02758 1.49185 2.05122 -2.66679 0.601143 1.65293 -1.01124
0.997855 -1.02759 1.49185 2.05122 -2.66679 0.601145 1.65293 -1.01114
0.998921 -1.02761 1.49185 2.05121 -2.66679 0.601144 1.65293 -1.01104
0.999865 -1.02763 1.49185 2.05121 -2.66679 0.601147 1.65293 -1.01093
1.00089 -1.02765 1.49184 2.05121 -2.66679 0.601144 1.65293 -1.01083
1.00188 -1.02767 1.49185 2.05121 -2.66679 0.601145 1.65293 -1.01072
1.00285 -1.02769 1.49185 2.0512 -2.66679 0.601143 1.65293 -1.01062
1.00387 -1.02771 1.49185 2.05119 -2.66679 0.601147 1.65293 -1.01051
1.00487 -1.02774 1.49184 2.05119 -2.66679 0.601148 1.65293 -1.0104
1.00588 -1.02775 1.49185 2.05118 -2.66679 0.601145 1.65293 -1.01028
1.00686 -1.02778 1.49185 2.05117 -2.6668 0.601144 1.65293 -1.01017
1.00785 -1.0278 1.49185 2.05117 -2.66679 0.601145 1.65292 -1.01006
1.00891 -1.02782 1.49184 2.05116 -2.6668 0.601143 1.65292 -1.00994
1.00985 -1.02785 1.49185 2.05116 -2.66679 0.601143 1.65292 -1.00981
1.01085 -1.02787 1.49185 2.05115 -2.66679 0.601143 1.65292 -1.0097
1.01191 -1.0279 1.49185 2.05114 -2.6668 0.601144 1.65292 -1.00957
1.01285 -1.02792 1.49184 2.05114 -2.6668 0.601143 1.65292 -1.00944
1.01385 -1.02795 1.49184 2.05113 -2.6668 0.601143 1.65292 -1.00932
1.01485 -1.02797 1.49184 2.05112 -2.6668 0.601143 1.65291 -1.00919
1.0159 -1.028 1.49184 2.05111 -2.6668 0.601143 1.65291 -1.00907
1.01685 -1.02803 1.49184 2.05111 -2.66681 0.601143 1.65291 -1.00895
1.01785 -1.02806 1.49183 2.0511 -2.66681 0.601138 1.6529 -1.00883
1.01891 -1.02808 1.49183 2.0511 -2.66681 0.601139 1.6529 -1.00871
1.01985 -1.02811 1.49184 2.05109 -2.66681 0.601135 1.6529 -1.00858
1.02091 -1.02814 1.49184 2.05108 -2.66682 0.601135 1.65289 -1.00846
1.02192 -1.02818 1.49184 2.05108 -2.66682 0.601135 1.65289 -1.00834
1.02285 -1.02821 1.49184 2.05107 -2.66682 0.601136 1.65288 -1.00822
1.02385 -1.02823 1.49184 2.05107 -2.66682 0.601135 1.65288 -1.0081
1.02485 -1.02826 1.49184 2.05106 -2.66683 0.601135 1.65287 -1.00798
1.02587 -1.0283 1.49184 2.05106 -2.66684 0.601131 1.65286 -1.00787
1.02687 -1.02833 1.49184 2.05105 -2.66683 0.601135 1.65285 -1.00776
1.02785 -1.02836 1.49184 2.05104 -2.66685 0.601131 1.65284 -1.00765
1.02891 -1.02839 1.49185 2.05104 -2.66684 0.601131 1.65283 -1.00753
1.02986 -1.02842 1.49185 2.05102 -2.66685 0.601133 1.65282 -1.00743
1.03086 -1.02845 1.49185 2.05103 -2.66686 0.601135 1.65281 -1.00732
1.03187 -1.02849 1.49185 2.05102 -2.66686 0.601132 1.6528 -1.00721
1.03287 -1.02852 1.49185 2.051 -2.66686 0.601131 1.65278 -1.00709
1.03386 -1.02855 1.49185 2.051 -2.66687 0.601132 1.65277 -1.00697
1.03486 -1.02859 1.49185 2.05099 -2.66687 0.601134 1.65275 -1.00685
1.03589 -1.02862 1.49185 2.05098 -2.66687 0.601133 1.65274 -1.00674
1.03688 -1.02866 1.49185 2.05097 -2.66688 0.601133 1.65273 -1.00663
1.03785 -1.02869 1.49185 2.05097 -2.66688 0.601132 1.65271 -1.0065
1.03892 -1.02873 1.49185 2.05096 -2.66689 0.601133 1.6527 -1.00639
1.03984 -1.02876 1.49185 2.05096 -2.66689 0.601132 1.65268 -1.00625
1.0409 -1.0288 1.49185 2.05094 -2.6669 0.601133 1.65267 -1.00614
1.04188 -1.02884 1.49184 2.05094 -2.6669 0.601131 1.65265 -1.00601
1.04288 -1.02888 1.49185 2.05093 -2.66691 0.601132 1.65264 -1.00588
1.04384 -1.02892 1.49185 2.05092 -2.66691 0.601129 1.65262 -1.00576
1.04486 -1.02896 1.49184 2.05091 -2.66692 0.601131 1.6526 -1.00563
1.04587 -1.029 1.49184 2.0509 -2.66692 0.601133 1.65259 -1.00552
1.04688 -1.02904 1.49184 2.0509 -2.66693 0.601132 1.65257 -1.0054
1.04787 -1.02908 1.49184 2.05088 -2.66694 0.601128 1.65255 -1.00528
1.04892 -1.02912 1.49184 2.05088 -2.66695 0.60113 1.65253 -1.00516
1.04986 -1.02916 1.49183 2.05086 -2.66695 0.601131 1.65251 -1.00506
1.05087 -1.0292 1.49184 2.05085 -2.66696 0.601128 1.65249 -1.00495
1.05188 -1.02925 1.49183 2.05083 -2.66696 0.601127 1.65247 -1.00483
1.05286 -1.02929 1.49183 2.05083 -2.66698 0.60113 1.65245 -1.00472
1.05387 -1.02933 1.49184 2.05081 -2.66698 0.601131 1.65243 -1.00461
1.05486 -1.02937 1.49183 2.05079 -2.66699 0.60113 1.65241 -1.0045
1.0559 -1.02941 1.49183 2.05078 -2.66699 0.601132 1.65239 -1.00439
1.05686 -1.02945 1.49183 2.05076 -2.667 0.601131 1.65237 -1.00427
1.05796 -1.02949 1.49183 2.05074 -2.66701 0.601129 1.65235 -1.00416
1.05888 -1.02953 1.49183 2.05073 -2.66702 0.601131 1.65233 -1.00406
1.05991 -1.02958 1.49183 2.05071 -2.66703 0.601127 1.65231 -1.00394
1.0609 -1.02962 1.49183 2.05069 -2.66704 0.601131 1.65229 -1.00383
1.06192 -1.02966 1.49183 2.05067 -2.66705 0.601127 1.65227 -1.00371
1.0629 -1.0297 1.49183 2.05064 -2.66706 0.601129 1.65225 -1.00359
1.06391 -1.02975 1.49184 2.05063 -2.66707 0.601128 1.65223 -1.00347
1.06486 -1.0298 1.49183 2.05061 -2.66708 0.601127 1.6522 -1.00335
1.06592 -1.02984 1.49183 2.05059 -2.66709 0.601127 1.65217 -1.00322
1.06687 -1.02988 1.49183 2.05056 -2.6671 0.601127 1.65215 -1.0031
1.06789 -1.02992 1.49183 2.05054 -2.66711 0.601126 1.65212 -1.00298
1.06885 -1.02997 1.49183 2.05052 -2.66712 0.601126 1.65209 -1.00287
1.06988 -1.03001 1.49183 2.05049 -2.66713 0.601125 1.65206 -1.00275
1.07088 -1.03005 1.49183 2.05047 -2.66715 0.601126 1.65203 -1.00264
1.07187 -1.0301 1.49183 2.05045 -2.66715 0.601127 1.65201 -1.00253
1.07288 -1.03014 1.49184 2.05043 -2.66717 0.601127 1.65198 -1.00243
1.07385 -1.03019 1.49184 2.05041 -2.66718 0.601128 1.65195 -1.00232
1.07485 -1.03023 1.49184 2.05039 -2.66719 0.601123 1.65193 -1.00221
1.07591 -1.03029 1.49184 2.05037 -2.6672 0.601123 1.6519 -1.00211
1.07684 -1.03033 1.49184 2.05035 -2.66721 0.601122 1.65187 -1.002
1.07785 -1.03038 1.49184 2.05032 -2.66722 0.601121 1.65184 -1.0019
1.07885 -1.03043 1.49184 2.0503 -2.66724 0.601123 1.65181 -1.0018
1.07991 -1.03047 1.49184 2.05029 -2.66725 0.601122 1.65178 -1.00171
1.08086 -1.03053 1.49184 2.05026 -2.66726 0.601122 1.65175 -1.00161
1.08184 -1.03058 1.49184 2.05024 -2.66727 0.601122 1.65172 -1.00151
1.08291 -1.03064 1.49184 2.05021 -2.66728 0.601121 1.65169 -1.00142
1.08385 -1.03068 1.49184 2.05019 -2.66729 0.601119 1.65166 -1.00134
1.08485 -1.03074 1.49184 2.05016 -2.6673 0.601121 1.65163 -1.00124
1.08591 -1.03079 1.49184 2.05013 -2.66732 0.601122 1.6516 -1.00114
1.08684 -1.03084 1.49183 2.0501 -2.66733 0.601122 1.65157 -1.00105
1.08784 -1.0309 1.49184 2.05008 -2.66735 0.601121 1.65154 -1.00096
1.08884 -1.03094 1.49184 2.05004 -2.66736 0.601118 1.65151 -1.00087
1.08991 -1.031 1.49183 2.05002 -2.66738 0.60112 1.65148 -1.00077
1.09084 -1.03105 1.49184 2.05 -2.6674 0.601123 1.65144 -1.00068
1.09186 -1.0311 1.49183 2.04996 -2.66741 0.601119 1.65141 -1.00058
1.09287 -1.03115 1.49183 2.04994 -2.66742 0.601117 1.65138 -1.00049
1.09386 -1.0312 1.49183 2.04991 -2.66744 0.601117 1.65134 -1.00039
1.09485 -1.03126 1.49183 2.04988 -2.66746 0.601117 1.65131 -1.0003
1.09592 -1.03131 1.49182 2.04984 -2.66747 0.601118 1.65127 -1.0002
1.09686 -1.03136 1.49183 2.04982 -2.66749 0.601117 1.65123 -1.00011
1.09786 -1.03142 1.49182 2.04978 -2.66751 0.601117 1.65119 -1.00002
1.09887 -1.03148 1.49182 2.04976 -2.66753 0.601114 1.65115 -0.999925
1.09992 -1.03153 1.49183 2.04972 -2.66755 0.601116 1.65112 -0.999825
1.10087 -1.03159 1.49183 2.04969 -2.66757 0.601114 1.65108 -0.999732
1.10187 -1.03164 1.49183 2.04966 -2.66759 0.601112 1.65105 -0.999638
1.10291 -1.0317 1.49183 2.04963 -2.66761 0.601115 1.65101 -0.999541
1.10385 -1.03175 1.49183 2.04959 -2.66763 0.601112 1.65097 -0.99944
1.10491 -1.03181 1.49183 2.04955 -2.66765 0.601112 1.65093 -0.999355
1.10584 -1.03187 1.49183 2.04952 -2.66767 0.601113 1.6509 -0.999269
1.10684 -1.03193 1.49183 2.04949 -2.66769 0.601112 1.65086 -0.999183
1.10787 -1.03199 1.49183 2.04945 -2.66772 0.601112 1.65083 -0.99909
1.10888 -1.03205 1.49183 2.04942 -2.66774 0.601111 1.65079 -0.999005
1.10995 -1.03211 1.49183 2.04938 -2.66776 0.601109 1.65076 -0.998922
1.11085 -1.03217 1.49183 2.04935 -2.66778 0.601108 1.65072 -0.998838
1.11186 -1.03223 1.49184 2.04932 -2.6678 0.601109 1.65069 -0.998759
1.11288 -1.03229 1.49184 2.04928 -2.66783 0.601108 1.65065 -0.998675
1.1139 -1.03236 1.49184 2.04925 -2.66785 0.601107 1.65062 -0.998605
1.11485 -1.03242 1.49184 2.04921 -2.66787 0.601103 1.65059 -0.998521
1.11585 -1.03248 1.49184 2.04918 -2.66789 0.601105 1.65055 -0.99845
1.11687 -1.03254 1.49184 2.04915 -2.66791 0.601104 1.65052 -0.998369
1.11787 -1.0326 1.49183 2.04911 -2.66794 0.601104 1.65049 -0.998295
1.11885 -1.03267 1.49183 2.04907 -2.66797 0.601104 1.65046 -0.998224
1.11992 -1.03273 1.49183 2.04904 -2.66799 0.6011 1.65042 -0.998153
1.12087 -1.0328 1.49183 2.049 -2.66802 0.601102 1.65039 -0.998079
1.12189 -1.03285 1.49183 2.04896 -2.66804 0.601103 1.65036 -0.998009
1.12291 -1.03292 1.49183 2.04892 -2.66807 0.6011 1.65032 -0.997938
1.12386 -1.03298 1.49183 2.04889 -2.66809 0.601099 1.65028 -0.997876
1.12485 -1.03305 1.49183 2.04885 -2.66813 0.601099 1.65025 -0.997799
1.12588 -1.03312 1.49183 2.04881 -2.66815 0.601099 1.65021 -0.997727
1.12688 -1.03318 1.49182 2.04877 -2.66818 0.601097 1.65018 -0.997657
1.12785 -1.03324 1.49182 2.04873 -2.66821 0.601099 1.65014 -0.997586
1.12888 -1.03331 1.49183 2.04869 -2.66824 0.601097 1.65011 -0.997517
1.1299 -1.03337 1.49182 2.04865 -2.66826 0.601097 1.65008 -0.997444
1.13091 -1.03344 1.49183 2.04861 -2.6683 0.601096 1.65004 -0.997367
1.1319 -1.0335 1.49182 2.04856 -2.66832 0.601093 1.65002 -0.997296
1.13293 -1.03357 1.49183 2.04853 -2.66835 0.60109 1.64998 -0.997217
1.13389 -1.03363 1.49182 2.04848 -2.66838 0.601091 1.64995 -0.997143
1.13486 -1.0337 1.49182 2.04844 -2.66842 0.601089 1.64992 -0.997065
1.13586 -1.03377 1.49183 2.04841 -2.66844 0.601088 1.64989 -0.996984
1.13687 -1.03384 1.49183 2.04835 -2.66848 0.601085 1.64986 -0.99691
1.13788 -1.03391 1.49183 2.04832 -2.66851 0.601083 1.64983 -0.996834
1.13886 -1.03397 1.49183 2.04828 -2.66855 0.601083 1.6498 -0.996756
1.13984 -1.03405 1.49183 2.04824 -2.66858 0.601079 1.64977 -0.996668
1.14084 -1.03411 1.49183 2.0482 -2.66861 0.601078 1.64974 -0.996589
1.14184 -1.03418 1.49183 2.04816 -2.66865 0.601075 1.64971 -0.996513
1.14284 -1.03424 1.49184 2.04811 -2.66868 0.601073 1.64968 -0.996433
1.14384 -1.03431 1.49183 2.04807 -2.66872 0.601074 1.64965 -0.996351
1.14485 -1.03438 1.49183 2.04803 -2.66875 0.60107 1.64962 -0.996273
1.14584 -1.03445 1.49184 2.04799 -2.66879 0.601069 1.64959 -0.996199
1.14685 -1.03452 1.49184 2.04795 -2.66882 0.601068 1.64956 -0.996122
1.1479 -1.03458 1.49184 2.04791 -2.66885 0.601066 1.64954 -0.996041
1.14884 -1.03465 1.49184 2.04787 -2.66889 0.601065 1.64951 -0.995968
1.14986 -1.03472 1.49184 2.04783 -2.66892 0.601065 1.64948 -0.9959
1.15085 -1.03479 1.49185 2.04779 -2.66896 0.601063 1.64946 -0.995819
1.15184 -1.03486 1.49185 2.04775 -2.669 0.601066 1.64944 -0.995749
1.15284 -1.03493 1.49185 2.0477 -2.66903 0.601063 1.64941 -0.995685
1.15384 -1.035 1.49185 2.04766 -2.66907 0.601063 1.64939 -0.995614
1.15484 -1.03506 1.49185 2.04763 -2.6691 0.601059 1.64936 -0.995547
1.15584 -1.03513 1.49185 2.04759 -2.66914 0.601056 1.64934 -0.995484
1.15684 -1.0352 1.49185 2.04755 -2.66918 0.601057 1.64932 -0.995417
1.15791 -1.03528 1.49185 2.0475 -2.66921 0.601055 1.6493 -0.995344
1.15888 -1.03535 1.49185 2.04746 -2.66925 0.601056 1.64928 -0.995276
1.15986 -1.03542 1.49185 2.04742 -2.66929 0.601054 1.64925 -0.995214
1.16085 -1.0355 1.49185 2.04738 -2.66933 0.601053 1.64923 -0.995152
1.16186 -1.03557 1.49185 2.04735 -2.66937 0.601049 1.64921 -0.995084
1.16286 -1.03565 1.49185 2.0473 -2.66941 0.601047 1.64919 -0.995015
1.16385 -1.03572 1.49183 2.04726 -2.66945 0.601047 1.64916 -0.994949
1.16488 -1.03579 1.49184 2.04722 -2.66949 0.601046 1.64914 -0.994889
1.16587 -1.03587 1.49184 2.04717 -2.66953 0.601044 1.64912 -0.994814
1.16686 -1.03593 1.49184 2.04713 -2.66957 0.601042 1.6491 -0.994743
1.16786 -1.03601 1.49183 2.04709 -2.66962 0.60104 1.64907 -0.99467
1.16888 -1.03608 1.49183 2.04705 -2.66965 0.601041 1.64905 -0.994598
1.16986 -1.03615 1.49183 2.04701 -2.66969 0.601041 1.64903 -0.994531
1.17084 -1.03623 1.49183 2.04696 -2.66973 0.601041 1.64901 -0.994459
1.17185 -1.03629 1.49183 2.04691 -2.66978 0.601036 1.64898 -0.994382
1.17285 -1.03637 1.49183 2.04687 -2.66982 0.601036 1.64895 -0.99431
1.17385 -1.03644 1.49184 2.04682 -2.66987 0.601037 1.64892 -0.994233
1.1749 -1.03652 1.49183 2.04678 -2.66991 0.601033 1.6489 -0.994162
1.17589 -1.03659 1.49184 2.04674 -2.66994 0.601032 1.64887 -0.994088
1.17684 -1.03666 1.49184 2.04669 -2.66999 0.601033 1.64884 -0.994005
1.17792 -1.03673 1.49184 2.04664 -2.67004 0.601027 1.64882 -0.99393
1.17887 -1.0368 1.49184 2.0466 -2.67008 0.601021 1.64879 -0.993849
1.17991 -1.03687 1.49183 2.04656 -2.67013 0.601021 1.64876 -0.993773
1.18085 -1.03696 1.49183 2.04651 -2.67017 0.60102 1.64873 -0.993691
1.18185 -1.03702 1.49183 2.04646 -2.67021 0.601019 1.6487 -0.99361
1.18287 -1.0371 1.49184 2.04642 -2.67026 0.601015 1.64867 -0.993534
1.1839 -1.03717 1.49185 2.04638 -2.6703 0.601015 1.64863 -0.993461
1.18487 -1.03726 1.49184 2.04633 -2.67035 0.60101 1.6486 -0.993375
1.18596 -1.03733 1.49185 2.04629 -2.67039 0.601005 1.64857 -0.993297
1.18689 -1.0374 1.49185 2.04624 -2.67043 0.601003 1.64853 -0.993228
1.18788 -1.03747 1.49185 2.0462 -2.67047 0.600999 1.6485 -0.993164
1.18887 -1.03754 1.49185 2.04615 -2.67051 0.600997 1.64846 -0.993089
1.18991 -1.03761 1.49186 2.04611 -2.67057 0.600998 1.64843 -0.993022
1.19085 -1.03768 1.49186 2.04607 -2.67061 0.600996 1.64839 -0.992953
1.19185 -1.03776 1.49186 2.04602 -2.67066 0.600995 1.64835 -0.992884
1.19287 -1.03782 1.49186 2.04598 -2.6707 0.600991 1.64832 -0.99282
1.19388 -1.0379 1.49186 2.04593 -2.67075 0.60099 1.64828 -0.992756
1.19484 -1.03797 1.49186 2.04589 -2.6708 0.60099 1.64825 -0.99269
1.19587 -1.03804 1.49186 2.04585 -2.67084 0.600988 1.6482 -0.99262
1.19687 -1.03811 1.49186 2.04581 -2.67089 0.600986 1.64817 -0.992563
1.19794 -1.03818 1.49187 2.04576 -2.67093 0.600982 1.64814 -0.992504
1.19886 -1.03825 1.49187 2.04572 -2.67098 0.60098 1.6481 -0.99244
1.19986 -1.03832 1.49187 2.04568 -2.67103 0.60098 1.64807 -0.992374
1.20086 -1.03839 1.49186 2.04563 -2.67107 0.600977 1.64804 -0.99231
1.20186 -1.03846 1.49187 2.04559 -2.67112 0.600977 1.64801 -0.992248
1.20285 -1.03853 1.49187 2.04555 -2.67116 0.600976 1.64798 -0.992183
1.20389 -1.0386 1.49186 2.0455 -2.67121 0.600972 1.64795 -0.99211
1.20485 -1.03868 1.49186 2.04546 -2.67126 0.600971 1.64792 -0.992047
1.20584 -1.03875 1.49187 2.04541 -2.6713 0.60097 1.64789 -0.991986
1.20684 -1.03882 1.49187 2.04537 -2.67135 0.600966 1.64786 -0.991918
1.20791 -1.03889 1.49186 2.04531 -2.6714 0.600961 1.64783 -0.991853
1.20884 -1.03897 1.49186 2.04526 -2.67144 0.600959 1.6478 -0.99178
1.20984 -1.03904 1.49186 2.04522 -2.67149 0.600958 1.64778 -0.991712
1.21085 -1.0391 1.49186 2.04517 -2.67154 0.600956 1.64775 -0.991648
1.21184 -1.03918 1.49186 2.04512 -2.67159 0.600952 1.64772 -0.991583
1.21285 -1.03924 1.49186 2.04507 -2.67164 0.60095 1.64769 -0.991506
1.21384 -1.03931 1.49186 2.04502 -2.67169 0.600949 1.64766 -0.991432
1.21484 -1.03938 1.49186 2.04497 -2.67174 0.600946 1.64762 -0.991365
1.21584 -1.03944 1.49186 2.04493 -2.67179 0.600944 1.64759 -0.991306
1.21685 -1.03951 1.49185 2.04488 -2.67184 0.600941 1.64756 -0.991226
1.218 -1.03958 1.49186 2.04482 -2.6719 0.600939 1.64753 -0.991151
1.21889 -1.03965 1.49186 2.04477 -2.67195 0.600936 1.64749 -0.991077
1.21985 -1.03972 1.49186 2.04472 -2.672 0.600934 1.64746 -0.991006
1.22085 -1.03978 1.49186 2.04466 -2.67205 0.600933 1.64742 -0.990922
1.22186 -1.03985 1.49186 2.04461 -2.6721 0.600931 1.64739 -0.990842
1.22285 -1.03991 1.49186 2.04455 -2.67215 0.60093 1.64735 -0.99076
1.22388 -1.03998 1.49187 2.0445 -2.6722 0.60093 1.64731 -0.990685
1.22488 -1.04005 1.49187 2.04444 -2.67226 0.600926 1.64727 -0.9906
1.22586 -1.04012 1.49187 2.04439 -2.67231 0.600925 1.64724 -0.990521
1.22687 -1.04019 1.49187 2.04433 -2.67236 0.600921 1.64721 -0.990435
1.22786 -1.04025 1.49187 2.04427 -2.67242 0.600921 1.64717 -0.990352
1.22888 -1.04032 1.49187 2.04421 -2.67247 0.600916 1.64713 -0.990274
1.22991 -1.04039 1.49187 2.04416 -2.67252 0.600914 1.64709 -0.990196
1.23091 -1.04046 1.49187 2.0441 -2.67258 0.60091 1.64706 -0.990114
1.23192 -1.04053 1.49188 2.04405 -2.67263 0.600909 1.64703 -0.990033
1.23292 -1.0406 1.49188 2.04398 -2.67268 0.600903 1.64699 -0.98996
1.23396 -1.04067 1.49187 2.04393 -2.67274 0.600905 1.64695 -0.989884
1.23487 -1.04074 1.49187 2.04387 -2.67279 0.600902 1.64692 -0.98981
1.23587 -1.04081 1.49187 2.04382 -2.67285 0.600898 1.64688 -0.989725
1.23684 -1.04087 1.49187 2.04376 -2.67291 0.600896 1.64684 -0.989655
1.23791 -1.04095 1.49187 2.0437 -2.67296 0.600893 1.6468 -0.989584
1.23884 -1.04101 1.49187 2.04365 -2.67302 0.600892 1.64677 -0.989516
1.23984 -1.04108 1.49187 2.04359 -2.67309 0.600888 1.64673 -0.98944
1.24087 -1.04116 1.49187 2.04354 -2.67315 0.600883 1.64669 -0.989371
1.24187 -1.04123 1.49187 2.04348 -2.67321 0.600878 1.64666 -0.989299
1.24285 -1.0413 1.49187 2.04343 -2.67327 0.600877 1.64661 -0.989229
1.24385 -1.04137 1.49187 2.04337 -2.67333 0.600871 1.64658 -0.989161
1.24486 -1.04145 1.49187 2.04333 -2.67339 0.600869 1.64654 -0.989088
1.2459 -1.04152 1.49187 2.04327 -2.67345 0.600865 1.64651 -0.989017
1.24687 -1.0416 1.49187 2.04321 -2.67352 0.600859 1.64647 -0.988945
1.24788 -1.04167 1.49187 2.04316 -2.67358 0.600855 1.64643 -0.988882
1.24885 -1.04175 1.49187 2.04311 -2.67365 0.60085 1.64639 -0.988808
1.24986 -1.04183 1.49187 2.04305 -2.6737 0.600845 1.64635 -0.988734
1.25088 -1.04191 1.49187 2.04299 -2.67377 0.60084 1.64632 -0.988656
1.25184 -1.04199 1.49188 2.04293 -2.67384 0.600837 1.64628 -0.988587
1.25287 -1.04206 1.49187 2.04287 -2.6739 0.600828 1.64625 -0.988508
1.25388 -1.04215 1.49187 2.04281 -2.67397 0.600822 1.64621 -0.988426
1.2549 -1.04223 1.49188 2.04275 -2.67403 0.600817 1.64617 -0.988346
1.25588 -1.0423 1.49187 2.04269 -2.6741 0.600812 1.64613 -0.988274
1.25689 -1.04238 1.49187 2.04263 -2.67417 0.600807 1.64609 -0.988193
1.25786 -1.04246 1.49187 2.04256 -2.67424 0.600801 1.64605 -0.988106
1.25885 -1.04253 1.49187 2.04249 -2.67431 0.600797 1.646 -0.988019
1.25988 -1.04261 1.49187 2.04242 -2.67438 0.600792 1.64596 -0.98793
1.26087 -1.04269 1.49187 2.04236 -2.67445 0.600783 1.64592 -0.987847
1.26187 -1.04277 1.49187 2.04229 -2.67452 0.600779 1.64588 -0.98775
1.26287 -1.04285 1.49187 2.04221 -2.67459 0.60077 1.64584 -0.987662
1.26387 -1.04293 1.49187 2.04214 -2.67467 0.600765 1.6458 -0.987572
1.26487 -1.04301 1.49186 2.04207 -2.67475 0.600762 1.64576 -0.987478
1.26592 -1.04309 1.49186 2.04199 -2.67482 0.600752 1.64571 -0.987383
1.2669 -1.04317 1.49186 2.04191 -2.67489 0.600746 1.64567 -0.987294
1.26785 -1.04325 1.49186 2.04184 -2.67496 0.600737 1.64563 -0.987196
1.26891 -1.04334 1.49187 2.04176 -2.67504 0.600729 1.64559 -0.987099
1.26984 -1.04342 1.49187 2.04168 -2.67512 0.60072 1.64555 -0.987006
1.2709 -1.04351 1.49186 2.0416 -2.6752 0.60071 1.64551 -0.986917
1.27185 -1.04359 1.49187 2.04153 -2.67528 0.6007 1.64546 -0.986829
1.27284 -1.04369 1.49187 2.04145 -2.67535 0.600691 1.64542 -0.986736
1.27384 -1.04377 1.49186 2.04138 -2.67543 0.600682 1.64537 -0.986649
1.27497 -1.04386 1.49187 2.0413 -2.67551 0.600672 1.64533 -0.986562
1.27592 -1.04395 1.49187 2.04122 -2.67559 0.600659 1.64529 -0.986486
1.2769 -1.04404 1.49186 2.04114 -2.67567 0.600649 1.64525 -0.986398
1.27784 -1.04412 1.49186 2.04107 -2.67575 0.600637 1.6452 -0.986319
1.27884 -1.04422 1.49186 2.041 -2.67583 0.600622 1.64516 -0.986239
1.27983 -1.0443 1.49186 2.04092 -2.67592 0.600608 1.64511 -0.98616
1.2809 -1.04439 1.49186 2.04084 -2.67601 0.600598 1.64507 -0.986089
1.28189 -1.04449 1.49185 2.04076 -2.6761 0.600583 1.64502 -0.986017
1.28284 -1.04458 1.49186 2.04068 -2.67618 0.600568 1.64497 -0.98595
1.28384 -1.04467 1.49186 2.04061 -2.67626 0.600554 1.64492 -0.985876
1.28489 -1.04476 1.49185 2.04053 -2.67636 0.600538 1.64487 -0.985812
1.28592 -1.04486 1.49185 2.04045 -2.67645 0.600523 1.64481 -0.985739
1.2869 -1.04495 1.49185 2.04037 -2.67653 0.600504 1.64476 -0.985673
1.28784 -1.04505 1.49185 2.04029 -2.67662 0.600488 1.64471 -0.985594
1.28885 -1.04514 1.49185 2.04021 -2.67671 0.600471 1.64465 -0.985528
1.28987 -1.04525 1.49185 2.04013 -2.67681 0.600452 1.6446 -0.985456
1.29088 -1.04534 1.49185 2.04004 -2.6769 0.600434 1.64454 -0.985396
1.29196 -1.04544 1.49185 2.03995 -2.67699 0.600415 1.64449 -0.985325
1.29285 -1.04554 1.49184 2.03987 -2.67708 0.600395 1.64443 -0.985252
1.29388 -1.04564 1.49184 2.03977 -2.67719 0.600377 1.64437 -0.985176
1.29491 -1.04575 1.49184 2.03969 -2.67728 0.600356 1.64432 -0.985109
1.29591 -1.04584 1.49184 2.0396 -2.67738 0.600333 1.64426 -0.985029
1.29691 -1.04594 1.49184 2.03951 -2.67748 0.600311 1.6442 -0.984943
1.29784 -1.04604 1.49184 2.03941 -2.67758 0.600285 1.64415 -0.984858
1.29887 -1.04615 1.49184 2.03931 -2.67769 0.600262 1.64409 -0.984775
1.29987 -1.04625 1.49184 2.03921 -2.67779 0.600237 1.64403 -0.984686
1.30087 -1.04635 1.49183 2.03911 -2.67789 0.600209 1.64397 -0.984602
1.30187 -1.04645 1.49183 2.03901 -2.678 0.600183 1.64392 -0.984507
1.30284 -1.04656 1.49183 2.03891 -2.67811 0.600156 1.64386 -0.984411
1.30391 -1.04667 1.49184 2.03881 -2.67821 0.600128 1.64381 -0.98431
1.30487 -1.04677 1.49183 2.03871 -2.67832 0.600097 1.64375 -0.984215
1.30591 -1.04688 1.49183 2.03861 -2.67842 0.600063 1.64369 -0.984121
1.30691 -1.04699 1.49184 2.03851 -2.67853 0.60003 1.64363 -0.984027
1.30788 -1.0471 1.49183 2.03841 -2.67864 0.599993 1.64358 -0.983926
1.3089 -1.0472 1.49184 2.03831 -2.67874 0.599956 1.64352 -0.983834
1.30986 -1.04731 1.49184 2.0382 -2.67885 0.599916 1.64346 -0.983746
1.31089 -1.04742 1.49184 2.0381 -2.67896 0.599876 1.6434 -0.983659
1.31194 -1.04752 1.49184 2.038 -2.67906 0.599836 1.64334 -0.983562
1.31288 -1.04763 1.49184 2.03789 -2.67917 0.599791 1.64328 -0.983475
1.31388 -1.04774 1.49184 2.03779 -2.67929 0.599748 1.64322 -0.983393
1.31491 -1.04784 1.49185 2.03769 -2.6794 0.599701 1.64316 -0.983314
1.31587 -1.04795 1.49184 2.03757 -2.67952 0.599651 1.6431 -0.983226
1.3169 -1.04805 1.49184 2.03747 -2.67964 0.599598 1.64304 -0.983144
1.31794 -1.04816 1.49184 2.03736 -2.67974 0.599544 1.64297 -0.983064
1.3189 -1.04826 1.49184 2.03726 -2.67986 0.599484 1.6429 -0.982988
1.3199 -1.04838 1.49184 2.03715 -2.67998 0.599428 1.64284 -0.982913
1.32092 -1.04849 1.49185 2.03704 -2.68011 0.599368 1.64277 -0.982843
1.32196 -1.04861 1.49184 2.03693 -2.68022 0.599306 1.6427 -0.982769
1.32285 -1.04872 1.49184 2.03683 -2.68034 0.599244 1.64264 -0.982694
1.32393 -1.04882 1.49184 2.03672 -2.68046 0.599177 1.64257 -0.982625
1.32488 -1.04893 1.49184 2.03661 -2.68059 0.599113 1.6425 -0.982563
1.32591 -1.04905 1.49184 2.03651 -2.68072 0.599047 1.64243 -0.982492
1.32692 -1.04916 1.49184 2.03641 -2.68085 0.598985 1.64236 -0.982421
1.32789 -1.04927 1.49184 2.0363 -2.68097 0.598917 1.64229 -0.982356
1.32888 -1.04938 1.49184 2.03619 -2.6811 0.598847 1.64221 -0.982297
1.32985 -1.0495 1.49183 2.03609 -2.68124 0.598782 1.64214 -0.982228
1.33091 -1.0496 1.49183 2.03598 -2.68137 0.598715 1.64207 -0.982153
1.33184 -1.04972 1.49183 2.03587 -2.68151 0.59865 1.64199 -0.982084
1.33289 -1.04983 1.49183 2.03576 -2.68163 0.598589 1.64192 -0.982019
1.33388 -1.04995 1.49184 2.03565 -2.68178 0.598523 1.64184 -0.981942
1.3349 -1.05006 1.49183 2.03553 -2.68191 0.598458 1.64176 -0.98187
1.33592 -1.05018 1.49183 2.03541 -2.68204 0.598396 1.64168 -0.981794
1.33692 -1.05029 1.49183 2.0353 -2.68218 0.598329 1.6416 -0.981726
1.33798 -1.05041 1.49183 2.03518 -2.68232 0.598266 1.64152 -0.981657
1.33886 -1.05053 1.49183 2.03505 -2.68246 0.598201 1.64144 -0.981583
1.3399 -1.05064 1.49183 2.03494 -2.6826 0.598135 1.64136 -0.981511
1.3409 -1.05076 1.49184 2.03481 -2.68275 0.59807 1.64127 -0.981439
1.34183 -1.05087 1.49183 2.03469 -2.68288 0.598005 1.64118 -0.981368
1.34283 -1.05098 1.49183 2.03457 -2.68303 0.597939 1.6411 -0.981301
1.34395 -1.0511 1.49184 2.03445 -2.68317 0.597872 1.641 -0.981237
1.3449 -1.05121 1.49184 2.03432 -2.68331 0.597804 1.64091 -0.981165
1.34585 -1.05132 1.49184 2.03421 -2.68345 0.597731 1.64081 -0.981103
1.34684 -1.05144 1.49185 2.03408 -2.68359 0.597657 1.64071 -0.981041
1.34788 -1.05155 1.49184 2.03396 -2.68373 0.597585 1.6406 -0.980987
1.34883 -1.05166 1.49185 2.03384 -2.68387 0.597513 1.6405 -0.980923
1.3499 -1.05178 1.49185 2.03371 -2.68402 0.597443 1.64039 -0.980866
1.35083 -1.0519 1.49185 2.03359 -2.68417 0.597369 1.64027 -0.98081
1.35183 -1.05202 1.49185 2.03346 -2.6843 0.597297 1.64016 -0.980758
1.35284 -1.05213 1.49185 2.03334 -2.68445 0.597224 1.64004 -0.980704
1.35401 -1.05224 1.49185 2.03321 -2.6846 0.597146 1.63992 -0.980651
1.35483 -1.05236 1.49185 2.03308 -2.68474 0.597066 1.63979 -0.980592
1.35585 -1.05247 1.49185 2.03295 -2.68489 0.59699 1.63967 -0.980546
1.35684 -1.05259 1.49185 2.03282 -2.68503 0.596911 1.63954 -0.980493
1.35797 -1.0527 1.49185 2.0327 -2.68517 0.596835 1.63941 -0.980444
1.35891 -1.05282 1.49185 2.03256 -2.68531 0.596755 1.63928 -0.980392
1.35986 -1.05293 1.49185 2.03243 -2.68545 0.596671 1.63914 -0.980339
1.36085 -1.05304 1.49185 2.0323 -2.68559 0.596591 1.639 -0.980293
1.36196 -1.05315 1.49186 2.03216 -2.68573 0.596505 1.63887 -0.980246
1.36287 -1.05326 1.49186 2.03203 -2.68588 0.596423 1.63873 -0.980198
1.36388 -1.05338 1.49186 2.03189 -2.68602 0.596331 1.63859 -0.980146
1.36486 -1.05349 1.49186 2.03176 -2.68616 0.596241 1.63845 -0.980098
1.36585 -1.05361 1.49186 2.03162 -2.6863 0.596154 1.6383 -0.980051
1.36684 -1.05372 1.49185 2.03148 -2.68644 0.596067 1.63814 -0.980002
1.36788 -1.05383 1.49186 2.03135 -2.68658 0.595978 1.63799 -0.979948
1.36889 -1.05395 1.49186 2.03121 -2.68672 0.595882 1.63784 -0.979901
1.36991 -1.05407 1.49186 2.03107 -2.68687 0.595783 1.63768 -0.979854
1.37085 -1.05417 1.49185 2.03093 -2.68701 0.595687 1.63751 -0.979819
1.37192 -1.05428 1.49186 2.03079 -2.68715 0.595587 1.63734 -0.979768
1.37285 -1.05439 1.49186 2.03065 -2.68729 0.595483 1.63718 -0.979724
1.37386 -1.0545 1.49186 2.03051 -2.68744 0.595379 1.637 -0.979683
1.37497 -1.05461 1.49186 2.03036 -2.68758 0.595271 1.63683 -0.979638
1.37585 -1.05473 1.49185 2.03022 -2.68773 0.595164 1.63665 -0.979604
1.37685 -1.05484 1.49186 2.03008 -2.68788 0.595055 1.63646 -0.979569
1.37785 -1.05496 1.49186 2.02994 -2.68803 0.594948 1.63628 -0.979532
1.37895 -1.05507 1.49186 2.0298 -2.68817 0.594841 1.6361 -0.979491
1.37988 -1.05519 1.49185 2.02965 -2.68832 0.59473 1.63591 -0.979461
1.38087 -1.0553 1.49185 2.02951 -2.68846 0.594619 1.63572 -0.979424
1.38196 -1.05542 1.49186 2.02936 -2.68861 0.594504 1.63552 -0.979394
1.38286 -1.05553 1.49186 2.02922 -2.68876 0.594391 1.63532 -0.979361
1.38394 -1.05565 1.49186 2.02908 -2.6889 0.594281 1.63512 -0.979337
1.38485 -1.05576 1.49187 2.02893 -2.68905 0.594168 1.63492 -0.979311
1.38585 -1.05586 1.49187 2.02877 -2.68919 0.594052 1.63471 -0.979292
1.3869 -1.05598 1.49187 2.02862 -2.68935 0.59394 1.63449 -0.979266
1.38794 -1.05609 1.49188 2.02846 -2.68949 0.593826 1.63427 -0.979246
1.38893 -1.0562 1.49188 2.02831 -2.68964 0.593717 1.63405 -0.97923
1.3899 -1.05631 1.49189 2.02816 -2.68979 0.593608 1.63382 -0.979215
1.39091 -1.05642 1.4919 2.028 -2.68993 0.593496 1.63358 -0.979193
1.3919 -1.05655 1.49191 2.02784 -2.69007 0.593382 1.63334 -0.979178
1.39287 -1.05666 1.49191 2.02768 -2.69022 0.59326 1.63309 -0.979163
1.39388 -1.05678 1.49192 2.02753 -2.69036 0.593141 1.63283 -0.979156
1.39492 -1.0569 1.49193 2.02737 -2.6905 0.593015 1.63256 -0.97914
1.39584 -1.05701 1.49193 2.0272 -2.69064 0.592885 1.63229 -0.979127
1.39684 -1.05712 1.49195 2.02704 -2.69079 0.592755 1.63201 -0.979115
1.39795 -1.05724 1.49195 2.02688 -2.69093 0.592617 1.63173 -0.979094
1.39887 -1.05736 1.49196 2.02672 -2.69108 0.592479 1.63144 -0.979083
1.39988 -1.05747 1.49197 2.02656 -2.69122 0.592335 1.63115 -0.979075
1.40083 -1.0576 1.49198 2.02639 -2.69136 0.59219 1.63085 -0.979065
1.40187 -1.05772 1.49199 2.02623 -2.69151 0.59204 1.63054 -0.979046
1.40286 -1.05783 1.49199 2.02606 -2.69165 0.59189 1.63023 -0.979037
1.40387 -1.05795 1.492 2.0259 -2.69179 0.59173 1.62991 -0.979031
1.40486 -1.05808 1.49201 2.02573 -2.69193 0.591571 1.62959 -0.979021
1.40584 -1.0582 1.49202 2.02556 -2.69207 0.591408 1.62927 -0.979008
1.40685 -1.05833 1.49203 2.0254 -2.69221 0.591254 1.62894 -0.978998
1.40793 -1.05845 1.49204 2.02523 -2.69235 0.591091 1.62862 -0.978991
1.40883 -1.05858 1.49205 2.02506 -2.69249 0.590928 1.62829 -0.978984
1.40984 -1.0587 1.49206 2.02489 -2.69264 0.590761 1.62795 -0.978974
1.41084 -1.05883 1.49207 2.02473 -2.69278 0.590588 1.62761 -0.978965
1.41198 -1.05895 1.49208 2.02457 -2.69292 0.590414 1.62725 -0.978953
1.41289 -1.05907 1.49209 2.02439 -2.69306 0.590237 1.62689 -0.978945
1.41389 -1.0592 1.4921 2.02422 -2.69319 0.590064 1.62653 -0.978938
1.41488 -1.05933 1.49211 2.02404 -2.69333 0.589888 1.62616 -0.978936
1.41584 -1.05946 1.49212 2.02387 -2.69347 0.589704 1.62577 -0.978927
1.41684 -1.05958 1.49214 2.02369 -2.6936 0.589515 1.62538 -0.978918
1.41793 -1.05971 1.49215 2.02352 -2.69374 0.589328 1.62499 -0.978909
1.41883 -1.05985 1.49217 2.02334 -2.69387 0.589133 1.62459 -0.97891
1.41983 -1.05998 1.49218 2.02317 -2.694 0.588946 1.6242 -0.978905
1.42083 -1.06011 1.4922 2.02299 -2.69413 0.588758 1.6238 -0.978904
1.42196 -1.06024 1.49222 2.02282 -2.69426 0.58857 1.62339 -0.978902
1.42289 -1.06037 1.49224 2.02265 -2.69439 0.588383 1.62297 -0.978901
1.42391 -1.0605 1.49225 2.02246 -2.69452 0.588189 1.62256 -0.978902
1.42487 -1.06063 1.49227 2.02229 -2.69465 0.588001 1.62214 -0.9789
1.42585 -1.06076 1.49229 2.0221 -2.69477 0.587805 1.62172 -0.978889
1.42684 -1.06088 1.4923 2.02192 -2.6949 0.587613 1.62131 -0.978888
1.42785 -1.06101 1.49233 2.02173 -2.69502 0.587422 1.62088 -0.978893
1.42885 -1.06113 1.49234 2.02155 -2.69515 0.58722 1.62045 -0.978892
1.42987 -1.06126 1.49235 2.02137 -2.69527 0.58702 1.62001 -0.978885
1.43084 -1.06139 1.49237 2.02118 -2.69539 0.586815 1.61956 -0.978879
1.43185 -1.06151 1.49239 2.021 -2.69552 0.586611 1.61913 -0.978877
1.43286 -1.06165 1.49241 2.02081 -2.69564 0.586409 1.61869 -0.978882
1.43388 -1.06178 1.49243 2.02062 -2.69576 0.58621 1.61824 -0.978877
1.43487 -1.0619 1.49245 2.02044 -2.69587 0.586001 1.61778 -0.978879
1.43589 -1.06203 1.49247 2.02026 -2.69599 0.585787 1.61731 -0.978868
1.43684 -1.06216 1.49249 2.02007 -2.69611 0.585567 1.61684 -0.978869
1.43784 -1.06229 1.49251 2.01988 -2.69622 0.585345 1.61638 -0.978866
1.43885 -1.06242 1.49253 2.0197 -2.69634 0.585123 1.61592 -0.97887
1.43989 -1.06254 1.49255 2.01952 -2.69645 0.584892 1.61545 -0.978868
1.44085 -1.06266 1.49257 2.01934 -2.69657 0.584658 1.61497 -0.978867
1.44197 -1.06278 1.4926 2.01915 -2.69668 0.584418 1.6145 -0.978864
1.4429 -1.06292 1.49262 2.01897 -2.69679 0.584181 1.61403 -0.978867
1.44391 -1.06303 1.49263 2.01878 -2.69691 0.583946 1.61354 -0.978869
1.44487 -1.06317 1.49266 2.0186 -2.69702 0.583708 1.61306 -0.978867
1.44588 -1.06329 1.49268 2.01842 -2.69713 0.583472 1.61256 -0.97886
1.44688 -1.06341 1.4927 2.01824 -2.69724 0.583232 1.61207 -0.978863
1.4479 -1.06354 1.49272 2.01806 -2.69735 0.582988 1.61157 -0.978862
1.44889 -1.06366 1.49274 2.01787 -2.69745 0.58274 1.61106 -0.978867
1.44989 -1.06378 1.49276 2.01769 -2.69756 0.58249 1.61055 -0.978868
1.45089 -1.06389 1.49279 2.0175 -2.69766 0.582241 1.61004 -0.978862
1.45191 -1.06402 1.4928 2.01732 -2.69777 0.58199 1.60952 -0.978861
1.45304 -1.06414 1.49283 2.01713 -2.69787 0.581739 1.60902 -0.978862
1.45395 -1.06426 1.49286 2.01696 -2.69798 0.581494 1.60851 -0.97887
1.4549 -1.06437 1.49288 2.01677 -2.69808 0.581251 1.60799 -0.978861
1.45593 -1.06449 1.4929 2.01659 -2.69818 0.581007 1.60747 -0.978863
1.45695 -1.06462 1.49292 2.01641 -2.69827 0.580764 1.60696 -0.978865
1.45797 -1.06473 1.49296 2.01623 -2.69836 0.580517 1.60644 -0.978871
1.45896 -1.06485 1.49298 2.01604 -2.69845 0.580272 1.60592 -0.978867
1.4599 -1.06497 1.49301 2.01585 -2.69854 0.580035 1.60539 -0.978864
1.46089 -1.06509 1.49304 2.01566 -2.69862 0.579794 1.60485 -0.978862
1.46194 -1.0652 1.49305 2.01547 -2.6987 0.579555 1.60433 -0.978868
1.4629 -1.06531 1.49309 2.01528 -2.69878 0.579306 1.6038 -0.97887
1.46392 -1.06542 1.49311 2.01509 -2.69886 0.57907 1.60326 -0.978863
1.46488 -1.06553 1.49315 2.01491 -2.69894 0.578836 1.60274 -0.978865
1.46591 -1.06564 1.49317 2.01471 -2.69901 0.578609 1.6022 -0.97887
1.46689 -1.06575 1.4932 2.01454 -2.69908 0.578376 1.60168 -0.97887
1.4679 -1.06586 1.49323 2.01434 -2.69916 0.578149 1.60116 -0.97887
1.46893 -1.06597 1.49326 2.01416 -2.69924 0.577917 1.60063 -0.978866
1.46987 -1.06608 1.49329 2.01397 -2.6993 0.577689 1.6001 -0.978865
1.47087 -1.06619 1.49332 2.01378 -2.69938 0.577461 1.59957 -0.978865
1.472 -1.0663 1.49335 2.0136 -2.69945 0.577238 1.59905 -0.97887
1.47293 -1.06641 1.49338 2.01342 -2.69951 0.577012 1.59854 -0.97887
1.47394 -1.06652 1.49342 2.01323 -2.69958 0.576794 1.59802 -0.978866
1.47496 -1.06663 1.49344 2.01305 -2.69964 0.576576 1.59749 -0.978863
1.47592 -1.06673 1.49348 2.01286 -2.69971 0.57636 1.59698 -0.97887
1.47686 -1.06683 1.49351 2.01268 -2.69976 0.576149 1.59646 -0.97887
1.47802 -1.06694 1.49354 2.0125 -2.69982 0.575932 1.59596 -0.97887
1.47887 -1.06705 1.49358 2.01233 -2.69988 0.575723 1.59545 -0.978862
1.47987 -1.06715 1.49361 2.01215 -2.69993 0.57551 1.59494 -0.978863
1.48088 -1.06724 1.49364 2.01198 -2.69999 0.5753 1.59444 -0.978864
1.482 -1.06734 1.49367 2.01181 -2.70005 0.575096 1.59392 -0.978867
1.48287 -1.06744 1.49371 2.01163 -2.70009 0.574888 1.59341 -0.978865
1.48396 -1.06753 1.49374 2.01146 -2.70015 0.574686 1.5929 -0.978862
1.48487 -1.06763 1.49378 2.01129 -2.7002 0.574485 1.59238 -0.978865
1.4859 -1.06773 1.49382 2.01113 -2.70025 0.574286 1.59186 -0.978863
1.48686 -1.06783 1.49385 2.01095 -2.7003 0.574096 1.59133 -0.978868
1.48793 -1.06793 1.49389 2.01078 -2.70034 0.573912 1.5908 -0.978869
1.4889 -1.06802 1.49392 2.01062 -2.7004 0.573726 1.59027 -0.978867
1.48988 -1.06812 1.49396 2.01045 -2.70044 0.573543 1.58975 -0.978866
1.49087 -1.06822 1.494 2.01029 -2.70048 0.573364 1.58923 -0.978864
1.49194 -1.06831 1.49403 2.01013 -2.70053 0.573182 1.58871 -0.978872
1.49287 -1.0684 1.49407 2.00997 -2.70057 0.572994 1.58818 -0.978871
1.49394 -1.0685 1.49411 2.00981 -2.70061 0.57281 1.58766 -0.978866
1.49488 -1.06859 1.49415 2.00965 -2.70064 0.572633 1.58714 -0.97887
1.49588 -1.06868 1.49419 2.0095 -2.70067 0.572455 1.58663 -0.978872
1.49688 -1.06877 1.49423 2.00934 -2.70071 0.572275 1.58611 -0.978875
1.49797 -1.06886 1.49428 2.00918 -2.70073 0.572097 1.58559 -0.978872
1.4989 -1.06895 1.49431 2.00901 -2.70076 0.571916 1.58508 -0.978869
1.49989 -1.06903 1.49435 2.00886 -2.70078 0.571746 1.58457 -0.978874
1.50091 -1.06912 1.49439 2.0087 -2.70081 0.571581 1.58406 -0.978875
1.50204 -1.0692 1.49444 2.00855 -2.70083 0.571423 1.58357 -0.978881
1.50286 -1.06929 1.49448 2.0084 -2.70085 0.571261 1.58308 -0.978876
1.50386 -1.06938 1.49453 2.00825 -2.70087 0.571102 1.5826 -0.978879
1.50489 -1.06947 1.49457 2.00809 -2.70089 0.570948 1.58213 -0.978883
1.50586 -1.06955 1.49462 2.00795 -2.7009 0.570787 1.58166 -0.978885
1.50686 -1.06964 1.49467 2.0078 -2.70091 0.570628 1.5812 -0.978886
1.50806 -1.06972 1.49472 2.00765 -2.70092 0.570475 1.58074 -0.978886
1.50889 -1.0698 1.49476 2.00751 -2.70093 0.570323 1.58028 -0.978889
1.50994 -1.06989 1.49482 2.00737 -2.70094 0.570174 1.57984 -0.978891
1.5109 -1.06997 1.49486 2.00722 -2.70094 0.570024 1.57941 -0.978892
1.51195 -1.07004 1.4949 2.00708 -2.70095 0.569874 1.57896 -0.978896
1.51287 -1.07012 1.49495 2.00694 -2.70095 0.569729 1.57852 -0.978896
1.51391 -1.0702 1.49499 2.0068 -2.70095 0.569587 1.5781 -0.978897
1.5149 -1.07028 1.49504 2.00666 -2.70095 0.569442 1.57766 -0.9789
1.5159 -1.07035 1.49509 2.00653 -2.70096 0.569306 1.57724 -0.978908
1.5169 -1.07043 1.49514 2.00638 -2.70095 0.569174 1.57684 -0.97891
1.51797 -1.07049 1.49518 2.00626 -2.70095 0.569051 1.57642 -0.978907
1.5189 -1.07056 1.49522 2.00612 -2.70095 0.568927 1.57601 -0.97891
1.51985 -1.07063 1.49527 2.00599 -2.70095 0.568812 1.57562 -0.978918
1.52087 -1.07071 1.49533 2.00585 -2.70094 0.568695 1.57523 -0.978922
1.52194 -1.07078 1.49538 2.00573 -2.70094 0.56858 1.57484 -0.978929
1.52289 -1.07084 1.49544 2.0056 -2.70093 0.56847 1.57445 -0.978935
1.52392 -1.07091 1.49549 2.00548 -2.70092 0.568364 1.57406 -0.978945
1.52493 -1.07097 1.49554 2.00535 -2.70092 0.568254 1.57368 -0.978957
1.52592 -1.07104 1.49559 2.00524 -2.70091 0.56815 1.57329 -0.978965
1.52694 -1.07111 1.49565 2.00511 -2.70091 0.56805 1.5729 -0.978973
1.52793 -1.07117 1.4957 2.00499 -2.7009 0.567956 1.57252 -0.978986
1.52891 -1.07123 1.49576 2.00488 -2.7009 0.567864 1.57214 -0.978998
1.52988 -1.0713 1.49581 2.00476 -2.70089 0.567774 1.57176 -0.979007
1.53087 -1.07136 1.49587 2.00465 -2.70089 0.567685 1.57138 -0.97902
1.53187 -1.07143 1.49593 2.00454 -2.70088 0.5676 1.571 -0.979039
1.53289 -1.07148 1.49599 2.00443 -2.70087 0.567516 1.57062 -0.979048
1.53386 -1.07155 1.49606 2.00433 -2.70087 0.567434 1.57024 -0.979064
1.53491 -1.0716 1.49612 2.00422 -2.70086 0.567349 1.56988 -0.979084
1.53588 -1.07166 1.49618 2.00412 -2.70085 0.567272 1.56952 -0.979102
1.53693 -1.07171 1.49625 2.00402 -2.70085 0.567191 1.56915 -0.979119
1.53787 -1.07177 1.49632 2.00392 -2.70084 0.567115 1.56879 -0.979134
1.53886 -1.07183 1.49639 2.00383 -2.70083 0.567039 1.56844 -0.97916
1.53992 -1.07188 1.49646 2.00374 -2.70082 0.566964 1.56808 -0.979181
1.54086 -1.07193 1.49652 2.00365 -2.70082 0.566886 1.56774 -0.979203
1.54189 -1.07199 1.49659 2.00356 -2.7008 0.566817 1.56739 -0.979228
1.54285 -1.07205 1.49665 2.00347 -2.70079 0.566744 1.56706 -0.979255
1.54387 -1.07209 1.49672 2.00338 -2.70078 0.566681 1.56672 -0.979283
1.54497 -1.07214 1.49678 2.0033 -2.70076 0.566614 1.56639 -0.979311
1.54583 -1.0722 1.49685 2.00321 -2.70075 0.566551 1.56606 -0.979336
1.54693 -1.07224 1.49692 2.00313 -2.70073 0.566487 1.56574 -0.979361
1.54788 -1.07229 1.49698 2.00305 -2.70072 0.566424 1.56542 -0.979387
1.54886 -1.07234 1.49706 2.00298 -2.70071 0.566361 1.56511 -0.979419
1.54987 -1.07239 1.49712 2.00289 -2.7007 0.566296 1.56481 -0.979448
1.55086 -1.07243 1.49719 2.00281 -2.70067 0.566239 1.56451 -0.979471
1.55187 -1.07247 1.49726 2.00274 -2.70065 0.566178 1.56422 -0.979496
1.55286 -1.07252 1.49733 2.00266 -2.70064 0.56612 1.56394 -0.979525
1.55386 -1.07256 1.49739 2.00258 -2.70062 0.566064 1.56365 -0.979553
1.55494 -1.0726 1.49747 2.00251 -2.7006 0.566007 1.56337 -0.979578
1.55593 -1.07264 1.49753 2.00243 -2.70058 0.565953 1.5631 -0.979605
1.55694 -1.07268 1.4976 2.00237 -2.70056 0.565899 1.56283 -0.979628
1.55786 -1.07271 1.49767 2.00231 -2.70053 0.565845 1.56257 -0.979659
1.55887 -1.07274 1.49775 2.00224 -2.70051 0.565796 1.56231 -0.979678
1.55988 -1.07277 1.49782 2.00218 -2.70049 0.565742 1.56204 -0.979701
1.56088 -1.0728 1.4979 2.00212 -2.70047 0.565689 1.56178 -0.979724
1.5619 -1.07283 1.49798 2.00206 -2.70044 0.565639 1.56152 -0.979756
1.56288 -1.07286 1.49805 2.002 -2.70042 0.565589 1.56126 -0.979778
1.56388 -1.07288 1.49812 2.00195 -2.7004 0.565545 1.56099 -0.979799
1.5649 -1.0729 1.49819 2.0019 -2.70037 0.565501 1.56071 -0.979819
1.56587 -1.07292 1.49827 2.00186 -2.70035 0.565457 1.56044 -0.979843
1.5669 -1.07294 1.49834 2.00182 -2.70032 0.565411 1.56018 -0.979869
1.56787 -1.07296 1.49841 2.00177 -2.7003 0.565365 1.55992 -0.979888
1.56888 -1.07298 1.49849 2.00174 -2.70027 0.565324 1.55965 -0.979905
1.56995 -1.07299 1.49857 2.0017 -2.70024 0.565282 1.55937 -0.979916
1.57086 -1.073 1.49865 2.00167 -2.70022 0.565239 1.5591 -0.979933
1.57205 -1.07301 1.49873 2.00164 -2.70019 0.565192 1.55882 -0.979948
1.5729 -1.07302 1.4988 2.00161 -2.70016 0.56515 1.55855 -0.979962
1.57387 -1.07303 1.49888 2.00159 -2.70013 0.565111 1.55828 -0.979966
1.57488 -1.07304 1.49896 2.00156 -2.70011 0.565075 1.55801 -0.979976
1.57588 -1.07304 1.49904 2.00154 -2.70008 0.565037 1.55774 -0.979981
1.57691 -1.07304 1.49912 2.00153 -2.70005 0.564996 1.55748 -0.979995
1.57785 -1.07304 1.4992 2.00151 -2.70002 0.564952 1.55723 -0.979997
1.57897 -1.07304 1.49928 2.00149 -2.69999 0.564913 1.55698 -0.98
1.57987 -1.07304 1.49937 2.00148 -2.69996 0.564876 1.55673 -0.980006
1.58089 -1.07305 1.49945 2.00147 -2.69993 0.564837 1.55648 -0.980018
1.5819 -1.07304 1.49954 2.00146 -2.6999 0.564794 1.55624 -0.980021
1.58287 -1.07304 1.49963 2.00146 -2.69987 0.564754 1.55599 -0.980019
1.58388 -1.07303 1.49973 2.00146 -2.69985 0.564712 1.55575 -0.980023
1.58492 -1.07303 1.49982 2.00145 -2.69982 0.564675 1.55552 -0.980027
1.58589 -1.07301 1.49991 2.00145 -2.69978 0.56464 1.55528 -0.980031
1.58693 -1.073 1.5 2.00146 -2.69976 0.564601 1.55505 -0.980034
1.58788 -1.07299 1.50009 2.00146 -2.69972 0.564561 1.55481 -0.980033
1.58887 -1.07298 1.50018 2.00146 -2.69969 0.56452 1.55457 -0.980034
1.5899 -1.07297 1.50027 2.00147 -2.69967 0.564483 1.55433 -0.980035
1.5909 -1.07295 1.50036 2.00148 -2.69963 0.564448 1.55409 -0.98004
1.59187 -1.07294 1.50045 2.00148 -2.6996 0.564407 1.55385 -0.980042
1.59287 -1.07292 1.50054 2.00149 -2.69957 0.564367 1.5536 -0.980039
1.59389 -1.07291 1.50064 2.00149 -2.69953 0.564325 1.55335 -0.980038
1.59501 -1.07289 1.50072 2.0015 -2.6995 0.564287 1.5531 -0.980042
1.59588 -1.07287 1.50082 2.00151 -2.69947 0.564251 1.55285 -0.980043
1.59694 -1.07285 1.50091 2.00152 -2.69944 0.564215 1.5526 -0.980047
1.59787 -1.07283 1.501 2.00153 -2.69941 0.564178 1.55234 -0.980043
1.59889 -1.07281 1.50109 2.00154 -2.69937 0.564133 1.55208 -0.980043
1.59987 -1.07278 1.5012 2.00154 -2.69934 0.56409 1.55182 -0.980044
1.60086 -1.07275 1.50129 2.00155 -2.6993 0.564044 1.55154 -0.980055
1.60186 -1.07272 1.50138 2.00156 -2.69927 0.563997 1.55129 -0.980056
1.60286 -1.0727 1.50147 2.00158 -2.69923 0.563951 1.55102 -0.980054
1.60386 -1.07267 1.50157 2.00159 -2.6992 0.563904 1.55075 -0.980055
1.60486 -1.07264 1.50166 2.0016 -2.69916 0.563848 1.55049 -0.980057
1.60589 -1.0726 1.50175 2.00161 -2.69912 0.563793 1.55022 -0.980064
1.60691 -1.07257 1.50183 2.00162 -2.69908 0.563735 1.54995 -0.980068
1.60786 -1.07254 1.50192 2.00165 -2.69904 0.563676 1.54967 -0.980068
1.60893 -1.07249 1.50202 2.00167 -2.69901 0.563619 1.54939 -0.980077
1.60996 -1.07245 1.50211 2.00169 -2.69897 0.563554 1.54911 -0.980081
1.61097 -1.07241 1.50219 2.00171 -2.69893 0.563483 1.54882 -0.980089
1.61195 -1.07237 1.50228 2.00173 -2.69889 0.563411 1.54852 -0.980097
1.61296 -1.07233 1.50236 2.00176 -2.69885 0.563335 1.54822 -0.98011
1.61401 -1.07229 1.50245 2.00179 -2.69881 0.563255 1.54792 -0.980115
1.61496 -1.07224 1.50253 2.00182 -2.69877 0.563176 1.54762 -0.980123
1.61594 -1.0722 1.50262 2.00185 -2.69873 0.563091 1.54731 -0.980141
1.61698 -1.07215 1.50271 2.00189 -2.69869 0.563005 1.54699 -0.980157
1.61802 -1.0721 1.5028 2.00193 -2.69865 0.562918 1.54667 -0.980168
1.61898 -1.07205 1.50289 2.00197 -2.6986 0.562824 1.54635 -0.98018
1.61996 -1.072 1.50299 2.00201 -2.69856 0.562732 1.54603 -0.980195
1.62094 -1.07195 1.50308 2.00206 -2.69852 0.562637 1.54571 -0.980217
1.6219 -1.0719 1.50317 2.00211 -2.69848 0.562535 1.54538 -0.980228
1.62297 -1.07185 1.50326 2.00215 -2.69843 0.562434 1.54506 -0.980235
1.62393 -1.07179 1.50334 2.00219 -2.69838 0.562331 1.54474 -0.980241
1.62489 -1.07173 1.50343 2.00224 -2.69834 0.562225 1.54443 -0.980255
1.62586 -1.07167 1.50352 2.00228 -2.69829 0.56212 1.54411 -0.980264
1.62696 -1.07161 1.50361 2.00233 -2.69825 0.562012 1.54379 -0.980269
1.62791 -1.07154 1.50371 2.00238 -2.6982 0.561905 1.54348 -0.980279
1.62892 -1.07148 1.5038 2.00243 -2.69816 0.561797 1.54319 -0.980282
1.62997 -1.07142 1.50388 2.00248 -2.69811 0.561692 1.54289 -0.980285
1.63098 -1.07135 1.50397 2.00253 -2.69806 0.561585 1.54259 -0.980288
1.63187 -1.07128 1.50406 2.00258 -2.69802 0.561475 1.54229 -0.980288
1.63294 -1.07121 1.50414 2.00263 -2.69796 0.561364 1.54199 -0.980282
1.63397 -1.07114 1.50423 2.00268 -2.69792 0.561251 1.5417 -0.980284
1.63495 -1.07107 1.50432 2.00274 -2.69787 0.561132 1.5414 -0.98029
1.63596 -1.07099 1.50442 2.00278 -2.69782 0.561016 1.5411 -0.98029
1.63696 -1.07092 1.50451 2.00283 -2.69776 0.56089 1.5408 -0.980284
1.638 -1.07084 1.50461 2.0029 -2.69771 0.560766 1.54051 -0.980286
1.63892 -1.07076 1.5047 2.00294 -2.69767 0.56064 1.54022 -0.980289
1.63991 -1.07068 1.50479 2.003 -2.69761 0.560506 1.53991 -0.980288
1.64098 -1.0706 1.50488 2.00306 -2.69756 0.560375 1.53961 -0.980285
1.64187 -1.07052 1.50497 2.00312 -2.69751 0.560243 1.5393 -0.980282
1.64288 -1.07043 1.50506 2.00318 -2.69746 0.560105 1.53899 -0.980287
1.64388 -1.07034 1.50515 2.00324 -2.69741 0.559962 1.53868 -0.980288
1.6449 -1.07025 1.50524 2.0033 -2.69736 0.559813 1.53837 -0.980288
1.64589 -1.07016 1.50533 2.00337 -2.69731 0.55966 1.53807 -0.980293
1.64687 -1.07008 1.50541 2.00344 -2.69726 0.559512 1.53776 -0.980288
1.64794 -1.06998 1.5055 2.00351 -2.69721 0.559364 1.53745 -0.980285
1.64886 -1.06988 1.50558 2.00358 -2.69716 0.559213 1.53715 -0.980288
1.64991 -1.06979 1.50566 2.00366 -2.69711 0.559063 1.53685 -0.980293
1.65089 -1.06969 1.50574 2.00374 -2.69706 0.558911 1.53655 -0.980286
1.65187 -1.06959 1.50582 2.00381 -2.69701 0.558761 1.53624 -0.980292
1.65289 -1.06949 1.5059 2.0039 -2.69695 0.558607 1.53594 -0.980297
1.65396 -1.0694 1.50599 2.00397 -2.69689 0.55845 1.53564 -0.980304
1.65489 -1.0693 1.50607 2.00405 -2.69684 0.558291 1.53535 -0.980301
1.65587 -1.06919 1.50615 2.00414 -2.69679 0.558137 1.53504 -0.980301
1.65688 -1.06908 1.50624 2.00421 -2.69673 0.557987 1.53474 -0.9803
1.65795 -1.06897 1.50633 2.0043 -2.69667 0.557833 1.53443 -0.98031
1.65894 -1.06885 1.5064 2.00438 -2.69661 0.557676 1.53414 -0.98031
1.6599 -1.06875 1.50648 2.00447 -2.69655 0.557524 1.53384 -0.980311
1.66089 -1.06863 1.50655 2.00455 -2.69648 0.557375 1.53354 -0.980311
1.66189 -1.06851 1.50663 2.00463 -2.69643 0.557219 1.53324 -0.980319
1.66289 -1.06839 1.5067 2.00471 -2.69636 0.557065 1.53295 -0.980328
1.66394 -1.06827 1.50678 2.00479 -2.69629 0.55691 1.53266 -0.980329
1.66495 -1.06815 1.50684 2.00487 -2.69622 0.556763 1.53236 -0.980332
1.66586 -1.06802 1.50691 2.00496 -2.69616 0.556613 1.53206 -0.980334
1.66687 -1.06789 1.50698 2.00504 -2.69608 0.556468 1.53177 -0.98034
1.66796 -1.06777 1.50706 2.00512 -2.69601 0.556315 1.53149 -0.980347
1.66892 -1.06765 1.50713 2.00521 -2.69593 0.556161 1.5312 -0.980362
1.66986 -1.06752 1.50719 2.0053 -2.69586 0.556007 1.53092 -0.980363
1.67089 -1.06739 1.50726 2.00539 -2.69578 0.555853 1.53064 -0.980374
1.67187 -1.06725 1.50732 2.00548 -2.69571 0.555702 1.53038 -0.980386
1.67286 -1.06712 1.50738 2.00557 -2.69563 0.555554 1.5301 -0.980401
1.67387 -1.06698 1.50745 2.00566 -2.69556 0.555406 1.52982 -0.980406
1.67493 -1.06684 1.50751 2.00576 -2.69548 0.555256 1.52954 -0.980411
1.67586 -1.06669 1.50756 2.00585 -2.69539 0.555104 1.52926 -0.98042
1.67687 -1.06655 1.50764 2.00595 -2.69532 0.554948 1.52899 -0.980438
1.67783 -1.0664 1.50769 2.00606 -2.69523 0.554797 1.52871 -0.980442
1.6789 -1.06625 1.50776 2.00616 -2.69515 0.554646 1.52843 -0.980447
1.67987 -1.06611 1.50782 2.00626 -2.69506 0.554499 1.52815 -0.980454
1.68088 -1.06596 1.50788 2.00636 -2.69498 0.554357 1.52786 -0.980466
1.68187 -1.06581 1.50794 2.00647 -2.69489 0.55421 1.52758 -0.980473
1.68286 -1.06566 1.508 2.00657 -2.69481 0.554067 1.52729 -0.980474
1.68392 -1.06551 1.50804 2.00667 -2.69472 0.553923 1.527 -0.980482
1.68496 -1.06535 1.5081 2.00677 -2.69463 0.553775 1.52671 -0.980479
1.68586 -1.06519 1.50815 2.00688 -2.69455 0.553621 1.52641 -0.980483
1.68688 -1.06503 1.5082 2.00699 -2.69446 0.553461 1.52612 -0.980491
1.68791 -1.06486 1.50825 2.00708 -2.69436 0.553304 1.52583 -0.980492
1.68897 -1.0647 1.5083 2.00719 -2.69427 0.55315 1.52554 -0.980486
1.68996 -1.06454 1.50835 2.0073 -2.69418 0.552992 1.52524 -0.980483
1.69089 -1.06437 1.5084 2.0074 -2.69408 0.552834 1.52494 -0.98049
1.69188 -1.0642 1.50845 2.00751 -2.69399 0.552675 1.52465 -0.980493
1.69289 -1.06404 1.50848 2.00761 -2.6939 0.552513 1.52437 -0.980493
1.69397 -1.06386 1.50853 2.00772 -2.6938 0.552346 1.52408 -0.980488
1.6949 -1.0637 1.50857 2.00783 -2.6937 0.552182 1.52379 -0.980488
1.69587 -1.06352 1.50861 2.00794 -2.6936 0.552025 1.52351 -0.980496
1.69688 -1.06334 1.50865 2.00805 -2.6935 0.551863 1.52324 -0.980497
1.69784 -1.06316 1.50869 2.00815 -2.6934 0.5517 1.52297 -0.980495
1.69896 -1.06298 1.50873 2.00827 -2.6933 0.55154 1.52268 -0.980497
1.6999 -1.0628 1.50877 2.00837 -2.69321 0.551384 1.5224 -0.9805
1.7009 -1.06262 1.50881 2.00849 -2.6931 0.551224 1.52212 -0.980511
1.70186 -1.06245 1.50883 2.0086 -2.693 0.551057 1.52184 -0.980507
1.7029 -1.06227 1.50887 2.00871 -2.69289 0.550891 1.52157 -0.980511
1.70398 -1.06208 1.5089 2.00882 -2.69279 0.550736 1.52129 -0.980507
1.7049 -1.06189 1.50894 2.00892 -2.69268 0.550578 1.52102 -0.980514
1.70583 -1.06169 1.50897 2.00904 -2.69257 0.550422 1.52075 -0.980527
1.70688 -1.0615 1.509 2.00915 -2.69246 0.55026 1.52048 -0.980526
1.7079 -1.06131 1.50902 2.00927 -2.69235 0.550094 1.5202 -0.980533
1.70892 -1.06112 1.50905 2.00938 -2.69224 0.549932 1.51993 -0.980535
1.7099 -1.06092 1.50908 2.00949 -2.69212 0.549772 1.51965 -0.98054
1.71088 -1.06073 1.5091 2.0096 -2.69201 0.549618 1.51937 -0.980549
1.71196 -1.06053 1.50912 2.00971 -2.6919 0.549462 1.51909 -0.980559
1.71292 -1.06033 1.50914 2.00982 -2.69177 0.549307 1.51881 -0.980562
1.7139 -1.06012 1.50917 2.00993 -2.69165 0.549154 1.51854 -0.980563
1.71495 -1.05992 1.50919 2.01004 -2.69153 0.549001 1.51827 -0.98057
1.71592 -1.05971 1.50921 2.01015 -2.69141 0.548855 1.51799 -0.980583
1.7169 -1.0595 1.50923 2.01027 -2.69128 0.548704 1.51771 -0.980592
1.71786 -1.0593 1.50924 2.01038 -2.69115 0.548551 1.51743 -0.980594
1.71889 -1.05909 1.50926 2.01048 -2.69101 0.548399 1.51715 -0.980606
1.71991 -1.05888 1.50927 2.0106 -2.69089 0.548251 1.51687 -0.980614
1.7209 -1.05867 1.50928 2.01071 -2.69075 0.548108 1.51658 -0.980626
1.72201 -1.05845 1.5093 2.01083 -2.69062 0.547959 1.51629 -0.980631
1.72287 -1.05824 1.50931 2.01094 -2.69048 0.547809 1.51601 -0.980647
1.72393 -1.05803 1.50932 2.01106 -2.69034 0.547659 1.51573 -0.980651
1.72491 -1.05782 1.50934 2.01117 -2.69021 0.547503 1.51542 -0.980659
1.72591 -1.0576 1.50934 2.01128 -2.69007 0.547348 1.51512 -0.980683
1.72687 -1.05738 1.50935 2.01139 -2.68993 0.547201 1.51481 -0.980699
1.72788 -1.05716 1.50936 2.0115 -2.68978 0.547049 1.5145 -0.980706
1.72889 -1.05694 1.50936 2.01161 -2.68963 0.546901 1.51418 -0.980717
1.7299 -1.05671 1.50937 2.01173 -2.68948 0.546745 1.51386 -0.980737
1.7309 -1.05648 1.50938 2.01184 -2.68932 0.546589 1.51354 -0.980752
1.73185 -1.05626 1.50938 2.01195 -2.68916 0.546428 1.51321 -0.980764
1.73287 -1.05603 1.50939 2.01206 -2.689 0.546264 1.51288 -0.980775
1.73393 -1.05581 1.50939 2.01217 -2.68884 0.546099 1.51255 -0.980789
1.73487 -1.05558 1.50939 2.01228 -2.68867 0.545935 1.51222 -0.980807
1.73587 -1.05533 1.50939 2.0124 -2.6885 0.545771 1.5119 -0.980824
1.73687 -1.0551 1.50939 2.01251 -2.68833 0.545603 1.51156 -0.980829
1.73786 -1.05485 1.50939 2.01261 -2.68816 0.545432 1.51123 -0.980838
1.73886 -1.05462 1.50938 2.01273 -2.68797 0.545257 1.51092 -0.98085
1.73987 -1.05439 1.50938 2.01284 -2.68779 0.545085 1.51059 -0.980864
1.74088 -1.05414 1.50938 2.01294 -2.6876 0.544912 1.51026 -0.980874
1.74186 -1.0539 1.50937 2.01305 -2.68741 0.544737 1.50992 -0.980877
1.74292 -1.05365 1.50937 2.01315 -2.68722 0.544565 1.50959 -0.980885
1.74396 -1.05339 1.50935 2.01326 -2.68703 0.544391 1.50926 -0.980891
1.74487 -1.05315 1.50934 2.01336 -2.68683 0.544219 1.50892 -0.9809
1.74585 -1.0529 1.50934 2.01347 -2.68663 0.544047 1.50859 -0.980904
1.74686 -1.05264 1.50933 2.01357 -2.68642 0.543874 1.50825 -0.980903
1.7479 -1.0524 1.50931 2.01366 -2.68622 0.543689 1.50789 -0.980904
1.74887 -1.05212 1.50931 2.01376 -2.68601 0.543498 1.50754 -0.980911
1.74984 -1.05186 1.5093 2.01385 -2.6858 0.543311 1.50719 -0.980911
1.75093 -1.0516 1.50929 2.01395 -2.68558 0.543124 1.50683 -0.980912
1.75189 -1.05134 1.50928 2.01405 -2.68538 0.542933 1.50647 -0.980904
1.7529 -1.05108 1.50927 2.01414 -2.68516 0.542739 1.50611 -0.980907
1.75398 -1.05081 1.50925 2.01423 -2.68494 0.542535 1.50575 -0.980913
1.75498 -1.05055 1.50924 2.01432 -2.68472 0.542331 1.50538 -0.980911
1.75588 -1.05028 1.50922 2.01442 -2.6845 0.542131 1.50501 -0.980908
1.75687 -1.05001 1.50921 2.01451 -2.68427 0.541935 1.50464 -0.980905
1.75787 -1.04974 1.5092 2.0146 -2.68404 0.541734 1.50427 -0.980912
1.75887 -1.04947 1.50917 2.0147 -2.68381 0.541534 1.50391 -0.980913
1.75987 -1.04921 1.50916 2.01479 -2.68358 0.541325 1.50355 -0.980908
1.7609 -1.04894 1.50914 2.01488 -2.68335 0.54111 1.50318 -0.980907
1.76188 -1.04867 1.50913 2.01496 -2.68311 0.540897 1.50281 -0.980907
1.7629 -1.04839 1.50911 2.01505 -2.68288 0.540684 1.50244 -0.980913
1.7639 -1.04812 1.50909 2.01514 -2.68263 0.540463 1.50207 -0.980912
1.76497 -1.04785 1.50908 2.01523 -2.6824 0.540242 1.50169 -0.980912
1.76592 -1.04757 1.50905 2.01531 -2.68214 0.540012 1.50132 -0.980906
1.76697 -1.04729 1.50904 2.0154 -2.6819 0.53978 1.50095 -0.980907
1.76789 -1.04701 1.50901 2.01548 -2.68166 0.539556 1.50057 -0.980909
1.76889 -1.04672 1.50899 2.01556 -2.68141 0.539329 1.50018 -0.980913
1.76989 -1.04644 1.50897 2.01565 -2.68115 0.5391 1.49981 -0.980909
1.77089 -1.04617 1.50895 2.01572 -2.68089 0.538859 1.49942 -0.980909
1.77188 -1.04588 1.50892 2.0158 -2.68063 0.538615 1.49905 -0.980907
1.77293 -1.04559 1.50889 2.01586 -2.68038 0.538377 1.49867 -0.980912
1.7739 -1.0453 1.50887 2.01595 -2.68012 0.538133 1.4983 -0.980912
1.77501 -1.04501 1.50884 2.01602 -2.67986 0.537884 1.49793 -0.980911
1.77588 -1.04472 1.50881 2.01609 -2.67958 0.537634 1.49755 -0.980907
1.77688 -1.04443 1.50878 2.01615 -2.67932 0.537375 1.49718 -0.980913
1.77788 -1.04414 1.50874 2.01622 -2.67905 0.537129 1.49681 -0.980916
1.77891 -1.04384 1.50872 2.01628 -2.67878 0.536871 1.49643 -0.980913
1.77991 -1.04353 1.50868 2.01634 -2.67849 0.536611 1.49606 -0.980917
1.7809 -1.04323 1.50865 2.01641 -2.67821 0.536342 1.49568 -0.980912
1.78188 -1.04293 1.50862 2.01646 -2.67793 0.536071 1.4953 -0.98091
1.78289 -1.04263 1.50858 2.01652 -2.67764 0.535799 1.49492 -0.98091
1.7839 -1.04232 1.50854 2.01658 -2.67735 0.535513 1.49452 -0.980916
1.78492 -1.04201 1.5085 2.01664 -2.67705 0.535228 1.49413 -0.98091
1.78588 -1.0417 1.50846 2.0167 -2.67676 0.534946 1.49373 -0.98091
1.78691 -1.04138 1.50842 2.01675 -2.67645 0.534668 1.49334 -0.980911
1.78791 -1.04108 1.50839 2.01681 -2.67614 0.534388 1.49293 -0.980914
1.78887 -1.04076 1.50834 2.01686 -2.67583 0.534099 1.49251 -0.980912
1.78987 -1.04044 1.50829 2.01692 -2.67552 0.533805 1.49211 -0.980907
1.7909 -1.04011 1.50825 2.01697 -2.67521 0.533521 1.49169 -0.98091
1.79194 -1.0398 1.50821 2.01702 -2.67489 0.53322 1.49128 -0.980911
1.79293 -1.03947 1.50816 2.01706 -2.67456 0.532911 1.49087 -0.980911
1.79406 -1.03915 1.5081 2.0171 -2.67423 0.532602 1.49045 -0.980907
1.79495 -1.03882 1.50806 2.01715 -2.6739 0.532297 1.49003 -0.980906
1.79588 -1.03849 1.50801 2.01719 -2.67356 0.53199 1.4896 -0.980906
1.79687 -1.03816 1.50795 2.01722 -2.67323 0.531679 1.48918 -0.980909
1.79789 -1.03784 1.5079 2.01726 -2.67288 0.531355 1.48877 -0.980903
1.79891 -1.0375 1.50784 2.01729 -2.67253 0.531033 1.48834 -0.980901
1.79991 -1.03717 1.50777 2.01732 -2.67218 0.530701 1.48791 -0.980899
1.80088 -1.03683 1.50772 2.01735 -2.67182 0.530365 1.48749 -0.980901
1.80188 -1.0365 1.50766 2.01737 -2.67145 0.530018 1.48705 -0.980903
1.80288 -1.03618 1.50759 2.01739 -2.6711 0.529674 1.48664 -0.980898
1.8039 -1.03585 1.50753 2.01741 -2.67074 0.529332 1.48621 -0.980893
1.80502 -1.0355 1.50747 2.01743 -2.67038 0.528978 1.48578 -0.980894
1.80584 -1.03517 1.5074 2.01745 -2.67001 0.528619 1.48536 -0.980898
1.80687 -1.03484 1.50734 2.01746 -2.66963 0.528255 1.48494 -0.980899
1.80786 -1.0345 1.50728 2.01747 -2.66927 0.527884 1.48453 -0.980894
1.80896 -1.03417 1.50721 2.01747 -2.66889 0.527523 1.48411 -0.980892
1.80987 -1.03383 1.50713 2.01748 -2.66853 0.527156 1.48369 -0.980897
1.81088 -1.03349 1.50705 2.01749 -2.66814 0.526781 1.48327 -0.9809
1.81194 -1.03315 1.50698 2.0175 -2.66776 0.526402 1.48285 -0.980899
1.81286 -1.03281 1.5069 2.0175 -2.66739 0.526011 1.48243 -0.980893
1.81387 -1.03247 1.50682 2.0175 -2.66701 0.525619 1.482 -0.980897
1.81494 -1.03212 1.50674 2.0175 -2.66662 0.525221 1.48158 -0.980899
1.81589 -1.03177 1.50666 2.0175 -2.66623 0.524828 1.48116 -0.980903
1.81684 -1.03142 1.50657 2.0175 -2.66585 0.524437 1.48074 -0.980896
1.81786 -1.03107 1.50649 2.0175 -2.66546 0.524033 1.48031 -0.980897
1.81884 -1.03072 1.5064 2.0175 -2.66506 0.523633 1.47988 -0.980893
1.81984 -1.03036 1.50631 2.0175 -2.66466 0.523219 1.47944 -0.980902
1.82088 -1.03 1.50622 2.01749 -2.66425 0.522793 1.47902 -0.980902
1.82196 -1.02966 1.50613 2.01748 -2.66384 0.52239 1.4786 -0.980899
1.82287 -1.0293 1.50604 2.01748 -2.66343 0.521978 1.47818 -0.980898
1.8239 -1.02894 1.50595 2.01747 -2.663 0.521561 1.47776 -0.980898
1.82492 -1.02858 1.50586 2.01747 -2.66257 0.521147 1.47734 -0.980902
1.82586 -1.02822 1.50577 2.01746 -2.66215 0.520719 1.47692 -0.9809
1.82684 -1.02787 1.50567 2.01746 -2.6617 0.520293 1.47651 -0.980899
1.82783 -1.02751 1.5056 2.01745 -2.66127 0.519869 1.4761 -0.980896
1.82886 -1.02713 1.50551 2.01745 -2.66083 0.519448 1.4757 -0.980896
1.82988 -1.02677 1.50541 2.01744 -2.66037 0.519026 1.47527 -0.980902
1.83089 -1.02641 1.50532 2.01743 -2.65992 0.518597 1.47486 -0.980899
1.8319 -1.02605 1.50522 2.01741 -2.65947 0.518163 1.47444 -0.980894
1.83284 -1.02566 1.50513 2.0174 -2.65901 0.517732 1.47402 -0.980898
1.83397 -1.02529 1.50503 2.01739 -2.65855 0.517303 1.47361 -0.980901
1.83492 -1.02492 1.50494 2.01737 -2.65808 0.516886 1.47319 -0.9809
1.8359 -1.02455 1.50484 2.01736 -2.6576 0.516459 1.47276 -0.980895
1.83686 -1.02418 1.50474 2.01734 -2.65713 0.516025 1.47235 -0.980889
1.83786 -1.0238 1.50464 2.01731 -2.65665 0.515589 1.47194 -0.98089
1.83893 -1.02343 1.50454 2.01729 -2.65618 0.515158 1.47155 -0.980882
1.83983 -1.02306 1.50443 2.01727 -2.65571 0.514741 1.47115 -0.980881
1.84089 -1.02269 1.50433 2.01724 -2.65523 0.514317 1.47074 -0.980878
1.84191 -1.02231 1.50422 2.01721 -2.65476 0.513897 1.47035 -0.980866
1.84287 -1.02195 1.50412 2.01717 -2.65428 0.513472 1.46995 -0.98086
1.84394 -1.02157 1.50402 2.01714 -2.6538 0.513039 1.46956 -0.980857
1.84501 -1.0212 1.50392 2.01709 -2.65331 0.512629 1.46917 -0.980851
1.84588 -1.02082 1.50382 2.01706 -2.65284 0.512216 1.46877 -0.980835
1.8469 -1.02044 1.5037 2.017 -2.65235 0.511796 1.46838 -0.980832
1.84787 -1.02007 1.50359 2.01695 -2.65185 0.511381 1.46799 -0.980826
1.84888 -1.0197 1.50349 2.0169 -2.65137 0.510958 1.4676 -0.980821
1.84988 -1.01933 1.50338 2.01684 -2.65087 0.510537 1.4672 -0.980805
1.8509 -1.01896 1.50327 2.01677 -2.65036 0.510127 1.46682 -0.980793
1.85188 -1.01858 1.50315 2.01671 -2.64986 0.509721 1.46644 -0.980775
1.85288 -1.01821 1.50302 2.01664 -2.64935 0.509323 1.46606 -0.980765
1.85388 -1.01784 1.5029 2.01656 -2.64884 0.508919 1.46569 -0.980741
1.85487 -1.01745 1.50277 2.01649 -2.64832 0.50852 1.46533 -0.980717
1.85593 -1.01707 1.50265 2.01641 -2.64779 0.508117 1.46496 -0.98069
1.85687 -1.01669 1.50253 2.01632 -2.64727 0.50773 1.4646 -0.980667
1.85786 -1.01631 1.5024 2.01624 -2.64675 0.507339 1.46425 -0.980644
1.85887 -1.01593 1.50228 2.01615 -2.64623 0.506943 1.46391 -0.98062
1.85989 -1.01554 1.50216 2.01605 -2.6457 0.506548 1.46356 -0.980593
1.8609 -1.01516 1.50202 2.01595 -2.64517 0.506147 1.46321 -0.98057
1.86185 -1.01477 1.50189 2.01586 -2.64465 0.505736 1.46285 -0.980545
1.86289 -1.01438 1.50176 2.01575 -2.64412 0.505347 1.4625 -0.980531
1.86396 -1.01398 1.50161 2.01565 -2.64359 0.504958 1.46215 -0.980519
1.86492 -1.01359 1.50148 2.01555 -2.64306 0.504561 1.46181 -0.980504
1.86589 -1.0132 1.50134 2.01544 -2.64253 0.504175 1.46146 -0.980491
1.86695 -1.0128 1.50118 2.01534 -2.64201 0.503777 1.46111 -0.980492
1.86792 -1.0124 1.50104 2.01523 -2.64147 0.503383 1.46074 -0.980491
1.86897 -1.01201 1.50089 2.01512 -2.64093 0.502988 1.46038 -0.980484
1.86987 -1.01161 1.50076 2.015 -2.6404 0.502601 1.46002 -0.980481
1.87089 -1.01122 1.50061 2.0149 -2.63986 0.502232 1.45966 -0.980485
1.87187 -1.01082 1.50047 2.01479 -2.63933 0.501857 1.45931 -0.980488
1.87288 -1.01043 1.50033 2.01468 -2.63878 0.50148 1.45896 -0.980483
1.87396 -1.01004 1.50018 2.01456 -2.63824 0.5011 1.45861 -0.980477
1.87486 -1.00964 1.50003 2.01444 -2.63769 0.500719 1.45828 -0.980477
1.87586 -1.00926 1.49988 2.01433 -2.63713 0.500363 1.45794 -0.980479
1.87701 -1.00887 1.49973 2.01422 -2.63657 0.500013 1.4576 -0.980473
1.87787 -1.00849 1.49957 2.0141 -2.63601 0.499661 1.45728 -0.980478
1.87899 -1.00811 1.49942 2.01398 -2.63544 0.499312 1.45695 -0.98047
1.87986 -1.00773 1.49928 2.01386 -2.63488 0.498967 1.45664 -0.980471
1.88088 -1.00735 1.49912 2.01373 -2.6343 0.498625 1.45632 -0.980476
1.88187 -1.00697 1.49898 2.01361 -2.63372 0.49828 1.456 -0.980473
1.88286 -1.00659 1.49884 2.01349 -2.63314 0.497955 1.45569 -0.980465
1.88394 -1.00621 1.49868 2.01337 -2.63256 0.497637 1.45538 -0.980466
1.88486 -1.00583 1.49853 2.01323 -2.63197 0.497313 1.45506 -0.980472
1.88586 -1.00546 1.49837 2.01309 -2.63138 0.496998 1.45475 -0.980474
1.88686 -1.00508 1.49822 2.01296 -2.63079 0.496685 1.45444 -0.98047
1.88792 -1.0047 1.49805 2.01282 -2.63021 0.496373 1.45414 -0.980469
1.88886 -1.00433 1.49788 2.01268 -2.62962 0.496074 1.45384 -0.980476
1.88984 -1.00395 1.49772 2.01254 -2.62905 0.495767 1.45355 -0.980474
1.8909 -1.00358 1.49756 2.01239 -2.62846 0.495471 1.45326 -0.980469
1.89189 -1.00321 1.4974 2.01226 -2.62788 0.495185 1.45296 -0.980469
1.89288 -1.00283 1.49723 2.01211 -2.6273 0.494907 1.45267 -0.980475
1.89383 -1.00246 1.49706 2.01196 -2.62672 0.494631 1.45238 -0.980476
1.89488 -1.00209 1.4969 2.01181 -2.62614 0.494358 1.4521 -0.980473
1.89588 -1.00171 1.49672 2.01165 -2.62555 0.494073 1.45183 -0.980474
1.89688 -1.00134 1.49655 2.0115 -2.62496 0.493793 1.45155 -0.980476
1.89791 -1.00096 1.49637 2.01134 -2.62437 0.493514 1.45127 -0.98047
1.8989 -1.00059 1.4962 2.01117 -2.62377 0.493239 1.451 -0.980474
1.89988 -1.00022 1.49603 2.011 -2.62317 0.492975 1.45074 -0.980472
1.90089 -0.999837 1.49586 2.01083 -2.62258 0.49271 1.45048 -0.98047
1.9019 -0.999461 1.49568 2.01066 -2.62198 0.492449 1.45021 -0.980472
1.9029 -0.999088 1.49551 2.0105 -2.62139 0.492184 1.44995 -0.980478
1.90387 -0.998723 1.49534 2.01032 -2.62078 0.491923 1.4497 -0.980475
1.90487 -0.998347 1.49516 2.01014 -2.62018 0.491662 1.44945 -0.980468
1.90583 -0.997975 1.49498 2.00997 -2.61958 0.491405 1.4492 -0.980469
1.90686 -0.997608 1.4948 2.00979 -2.61897 0.491144 1.44893 -0.980475
1.90785 -0.99724 1.49462 2.00961 -2.61837 0.490877 1.44867 -0.980474
1.90888 -0.996872 1.49444 2.00942 -2.61776 0.490616 1.44841 -0.980465
1.90988 -0.996501 1.49426 2.00924 -2.61716 0.490369 1.44815 -0.980466
1.91089 -0.996123 1.49409 2.00906 -2.61656 0.49012 1.44789 -0.980469
1.91188 -0.995759 1.49391 2.00888 -2.61596 0.489876 1.44763 -0.980462
1.91291 -0.995392 1.49373 2.00869 -2.61537 0.48962 1.44737 -0.980458
1.91391 -0.995024 1.49354 2.00851 -2.61478 0.489368 1.44712 -0.980457
1.91488 -0.994663 1.49335 2.00833 -2.61419 0.489128 1.44687 -0.98046
1.91587 -0.99429 1.49316 2.00815 -2.61359 0.488886 1.44663 -0.980459
1.91689 -0.993936 1.49297 2.00797 -2.613 0.488644 1.44638 -0.980454
1.9179 -0.993576 1.49279 2.00778 -2.61241 0.4884 1.44614 -0.980452
1.91887 -0.993215 1.49261 2.00759 -2.61181 0.48816 1.4459 -0.980448
1.91988 -0.992856 1.49242 2.0074 -2.6112 0.487924 1.44567 -0.980453
1.9209 -0.992496 1.49224 2.00722 -2.6106 0.487689 1.44545 -0.980449
1.922 -0.992153 1.49206 2.00703 -2.60999 0.487463 1.44523 -0.980446
1.92289 -0.991797 1.49188 2.00685 -2.60939 0.487222 1.44502 -0.980444
1.92385 -0.991441 1.49169 2.00666 -2.60879 0.486986 1.44482 -0.980447
1.92487 -0.991098 1.49151 2.00647 -2.60818 0.486754 1.44462 -0.980445
1.92585 -0.990748 1.49133 2.00627 -2.60757 0.486515 1.44443 -0.980443
1.92689 -0.990406 1.49115 2.00608 -2.60696 0.486283 1.44423 -0.98044
1.92788 -0.990061 1.49098 2.00588 -2.60634 0.486051 1.44403 -0.980449
1.92887 -0.989709 1.49081 2.00569 -2.60574 0.485823 1.44384 -0.980441
1.92988 -0.989363 1.49064 2.0055 -2.6051 0.485609 1.44365 -0.98044
1.9309 -0.98902 1.49047 2.00528 -2.6045 0.48539 1.44346 -0.980439
1.9319 -0.988675 1.4903 2.00508 -2.60388 0.485172 1.44327 -0.980437
1.93285 -0.988334 1.49013 2.00488 -2.60326 0.484953 1.44308 -0.980443
1.93386 -0.987982 1.48996 2.00467 -2.60266 0.484728 1.4429 -0.980449
1.93488 -0.98765 1.48978 2.00446 -2.60204 0.484509 1.44272 -0.980439
1.93586 -0.987307 1.48961 2.00423 -2.60143 0.484288 1.44253 -0.98044
1.93686 -0.986967 1.48944 2.00403 -2.60084 0.484059 1.44236 -0.980449
1.93784 -0.986623 1.48928 2.00381 -2.60024 0.483839 1.44218 -0.980445
1.93886 -0.986274 1.48912 2.00359 -2.59966 0.483611 1.44201 -0.980437
1.93986 -0.985952 1.48895 2.00337 -2.59907 0.483386 1.44184 -0.980437
1.94086 -0.985606 1.48879 2.00315 -2.59846 0.483175 1.44165 -0.980444
1.94199 -0.985268 1.48861 2.00292 -2.59787 0.482962 1.44147 -0.980448
1.94286 -0.98493 1.48845 2.0027 -2.59727 0.482755 1.4413 -0.980439
1.94387 -0.984589 1.48828 2.00246 -2.59668 0.48254 1.44113 -0.980442
1.94487 -0.984268 1.48811 2.00224 -2.59608 0.482322 1.44097 -0.980449
1.94586 -0.983937 1.48794 2.00201 -2.59549 0.482106 1.44081 -0.980449
1.94686 -0.983616 1.48778 2.00178 -2.5949 0.481897 1.44066 -0.980443
1.94787 -0.983295 1.48762 2.00155 -2.59432 0.481687 1.44051 -0.980441
1.94887 -0.982971 1.48746 2.00132 -2.59374 0.481472 1.44036 -0.980446
1.94986 -0.982649 1.4873 2.00108 -2.59315 0.481253 1.44022 -0.980442
1.95087 -0.982343 1.48714 2.00086 -2.59257 0.481034 1.44009 -0.980443
1.95192 -0.982024 1.48697 2.00062 -2.592 0.480826 1.43996 -0.980442
1.95288 -0.981707 1.48681 2.00039 -2.59142 0.480626 1.43984 -0.980445
1.95387 -0.981394 1.48665 2.00016 -2.59085 0.480421 1.43972 -0.980443
1.95487 -0.981069 1.48648 1.99992 -2.59029 0.480219 1.43961 -0.980446
1.95587 -0.980764 1.48632 1.99968 -2.58972 0.480012 1.4395 -0.980441
1.95688 -0.980458 1.48616 1.99945 -2.58917 0.479804 1.4394 -0.980442
1.95797 -0.980145 1.48601 1.99921 -2.58862 0.479604 1.43929 -0.980444
1.95889 -0.979836 1.48584 1.99899 -2.58807 0.479409 1.4392 -0.980448
1.95986 -0.979522 1.48568 1.99875 -2.58753 0.479214 1.4391 -0.980442
1.96088 -0.979221 1.48551 1.99853 -2.58698 0.479018 1.43902 -0.980442
1.96197 -0.97892 1.48535 1.9983 -2.58645 0.47882 1.43893 -0.980442
1.96294 -0.978631 1.48517 1.99807 -2.5859 0.478626 1.43885 -0.980443
1.96393 -0.978313 1.48501 1.99783 -2.58535 0.478443 1.43876 -0.980439
1.96495 -0.978012 1.48483 1.99761 -2.58481 0.478264 1.43869 -0.98044
1.96588 -0.97773 1.48467 1.99739 -2.58427 0.478085 1.43863 -0.980447
1.96694 -0.977443 1.4845 1.99716 -2.58372 0.477905 1.43856 -0.980447
1.96798 -0.977161 1.48434 1.99694 -2.58318 0.477724 1.4385 -0.980452
1.96889 -0.976877 1.48417 1.99673 -2.58264 0.477546 1.43844 -0.980446
1.96986 -0.976592 1.48401 1.99651 -2.58211 0.477369 1.43839 -0.980444
1.97088 -0.976313 1.48385 1.99629 -2.58156 0.477194 1.43834 -0.980448
1.97189 -0.976037 1.48369 1.99607 -2.58101 0.477029 1.43829 -0.980448
1.97287 -0.975762 1.48352 1.99585 -2.58047 0.476871 1.43825 -0.980448
1.97402 -0.975492 1.48336 1.99563 -2.57992 0.476713 1.43821 -0.980445
1.97489 -0.975212 1.4832 1.99541 -2.57938 0.476561 1.43817 -0.980449
1.97592 -0.974935 1.48305 1.99519 -2.57882 0.476406 1.43814 -0.980448
1.97693 -0.974659 1.48289 1.99497 -2.57828 0.476256 1.43811 -0.980446
1.97787 -0.974384 1.48276 1.99475 -2.57775 0.476111 1.43809 -0.980446
1.97889 -0.974114 1.48261 1.99453 -2.57721 0.47597 1.43807 -0.980451
1.97992 -0.973847 1.48246 1.99431 -2.57669 0.475835 1.43805 -0.980451
1.9809 -0.973584 1.48232 1.99409 -2.57616 0.475702 1.43805 -0.980445
1.98187 -0.973313 1.48217 1.99387 -2.57564 0.475572 1.43804 -0.980445
1.98287 -0.973041 1.48202 1.99365 -2.57512 0.475453 1.43804 -0.980449
1.98389 -0.972785 1.48188 1.99342 -2.57461 0.475333 1.43804 -0.980452
1.98498 -0.972522 1.48173 1.9932 -2.57409 0.47521 1.43804 -0.980446
1.98585 -0.972262 1.48158 1.99297 -2.57359 0.475083 1.43804 -0.980448
1.98694 -0.972014 1.48144 1.99275 -2.57308 0.474958 1.43805 -0.980445
1.98788 -0.971749 1.4813 1.99252 -2.57257 0.474836 1.43805 -0.980444
1.98891 -0.971492 1.48117 1.9923 -2.57207 0.474715 1.43806 -0.980447
1.98989 -0.97124 1.48103 1.99207 -2.57156 0.474592 1.43807 -0.980449
1.99087 -0.970992 1.48089 1.99184 -2.57105 0.474471 1.43809 -0.980444
1.99186 -0.97075 1.48076 1.99161 -2.57056 0.474351 1.43811 -0.980448
1.99288 -0.970503 1.48062 1.99138 -2.57005 0.474231 1.43812 -0.980449
1.99394 -0.970261 1.48047 1.99114 -2.56956 0.474114 1.43815 -0.980446
1.99497 -0.970017 1.48033 1.99091 -2.56906 0.474002 1.43817 -0.980441
1.99587 -0.96977 1.48019 1.99067 -2.56857 0.473887 1.4382 -0.980444
1.99689 -0.969542 1.48005 1.99044 -2.56807 0.473775 1.43823 -0.980446
1.99795 -0.969307 1.47991 1.9902 -2.56759 0.473661 1.43825 -0.980443
1.99889 -0.96908 1.47978 1.98996 -2.5671 0.473551 1.43829 -0.98044
1.99987 -0.968848 1.47964 1.98973 -2.56661 0.473448 1.43833 -0.980449
2.00087 -0.968622 1.47951 1.98949 -2.56614 0.473344 1.43838 -0.980448
2.00186 -0.968398 1.47938 1.98925 -2.56566 0.473244 1.43843 -0.98045
2.00286 -0.968171 1.47924 1.989 -2.56518 0.473143 1.43848 -0.980449
2.0039 -0.967959 1.47912 1.98877 -2.5647 0.473046 1.43854 -0.980449
2.00486 -0.967751 1.47899 1.98853 -2.56425 0.472955 1.43861 -0.980457
2.00583 -0.967537 1.47886 1.98829 -2.56379 0.472863 1.43869 -0.980465
2.00686 -0.967331 1.47873 1.98805 -2.56333 0.472771 1.43876 -0.980464
2.00794 -0.967125 1.4786 1.9878 -2.56288 0.47268 1.43885 -0.980464
2.00896 -0.966919 1.47847 1.98757 -2.56243 0.472587 1.43893 -0.980472
2.00986 -0.966718 1.47833 1.98733 -2.56198 0.472504 1.43902 -0.980478
2.01086 -0.966514 1.47822 1.9871 -2.56154 0.472417 1.43913 -0.98048
2.01186 -0.966319 1.47809 1.98686 -2.56111 0.472334 1.43924 -0.980486
2.01286 -0.966135 1.47797 1.98663 -2.56067 0.472257 1.43935 -0.9805
2.01386 -0.965944 1.47785 1.9864 -2.56025 0.472177 1.43946 -0.980509
2.01486 -0.965756 1.47774 1.98617 -2.55983 0.472102 1.43959 -0.980512
2.01586 -0.965574 1.47762 1.98595 -2.55941 0.472022 1.43971 -0.980528
2.01686 -0.965398 1.4775 1.98572 -2.55899 0.471949 1.43984 -0.980544
2.01786 -0.965217 1.47739 1.9855 -2.55857 0.471874 1.43997 -0.980557
2.01889 -0.965046 1.47728 1.98529 -2.55815 0.471802 1.44012 -0.980564
2.01989 -0.964866 1.47717 1.98507 -2.55773 0.471727 1.44027 -0.98058
2.02099 -0.964697 1.47705 1.98485 -2.55732 0.471654 1.44043 -0.980602
2.02186 -0.964531 1.47694 1.98463 -2.55692 0.471583 1.44058 -0.980618
2.02297 -0.964365 1.47683 1.98441 -2.55651 0.471515 1.44074 -0.980634
2.02388 -0.964204 1.47673 1.98421 -2.55611 0.471444 1.44091 -0.980652
2.02487 -0.964044 1.47662 1.98399 -2.55571 0.471375 1.44107 -0.980667
2.02587 -0.963883 1.47653 1.98378 -2.55531 0.471309 1.44125 -0.98069
2.02687 -0.96372 1.47643 1.98358 -2.55491 0.471245 1.44142 -0.980709
2.02788 -0.963563 1.47633 1.98337 -2.55451 0.471185 1.44161 -0.980721
2.02893 -0.963408 1.47624 1.98315 -2.55413 0.471126 1.44181 -0.980735
2.02991 -0.963257 1.47614 1.98294 -2.55375 0.471072 1.442 -0.980757
2.03089 -0.963107 1.47605 1.98274 -2.55336 0.47102 1.44221 -0.980774
2.03187 -0.962968 1.47595 1.98253 -2.55298 0.470972 1.44241 -0.980786
2.03286 -0.962827 1.47585 1.98234 -2.55262 0.470928 1.44264 -0.980806
2.0339 -0.962697 1.47576 1.98214 -2.55226 0.470885 1.44288 -0.980828
2.03487 -0.962564 1.47566 1.98193 -2.5519 0.470844 1.44313 -0.98085
2.03589 -0.962437 1.47556 1.98174 -2.55154 0.470807 1.44338 -0.98087
2.0369 -0.962317 1.47547 1.98154 -2.5512 0.470771 1.44364 -0.980895
2.03792 -0.962196 1.47537 1.98135 -2.55086 0.470738 1.44392 -0.980921
2.03893 -0.962078 1.47528 1.98115 -2.55053 0.470708 1.44421 -0.980945
2.03989 -0.961957 1.47518 1.98096 -2.5502 0.470683 1.4445 -0.980973
2.04092 -0.961844 1.47508 1.98078 -2.54987 0.470662 1.4448 -0.980988
2.04196 -0.96173 1.47499 1.98059 -2.54956 0.470643 1.44512 -0.981012
2.04293 -0.961627 1.47489 1.9804 -2.54925 0.470627 1.44546 -0.981044
2.04394 -0.961518 1.4748 1.98022 -2.54894 0.470613 1.44581 -0.981073
2.04494 -0.961419 1.47472 1.98003 -2.54864 0.470603 1.44616 -0.981105
2.04588 -0.961326 1.47462 1.97985 -2.54834 0.470594 1.44653 -0.981131
2.04687 -0.961237 1.47454 1.97967 -2.54805 0.470587 1.44691 -0.981169
2.04795 -0.961144 1.47446 1.97948 -2.54776 0.470582 1.4473 -0.981206
2.04894 -0.961059 1.47437 1.9793 -2.54747 0.470579 1.44771 -0.981236
2.04988 -0.960978 1.47428 1.97913 -2.5472 0.47058 1.44812 -0.981276
2.05089 -0.960895 1.4742 1.97895 -2.54691 0.470579 1.44854 -0.981323
2.0519 -0.960815 1.47412 1.97878 -2.54663 0.470578 1.44898 -0.981367
2.05288 -0.960741 1.47404 1.9786 -2.54636 0.47058 1.4494 -0.981412
2.05387 -0.960662 1.47395 1.97842 -2.54609 0.47058 1.44985 -0.981456
2.05495 -0.960598 1.47387 1.97824 -2.54582 0.470578 1.45032 -0.981504
2.0559 -0.960528 1.47379 1.97807 -2.54556 0.470579 1.45078 -0.981562
2.05687 -0.960466 1.47371 1.97789 -2.5453 0.47058 1.45127 -0.981616
2.05795 -0.960403 1.47363 1.97772 -2.54505 0.470579 1.45175 -0.981672
2.05893 -0.960347 1.47355 1.97755 -2.5448 0.47058 1.45224 -0.981727
2.05988 -0.960286 1.47347 1.97738 -2.54456 0.470578 1.45276 -0.981783
2.06091 -0.96023 1.47339 1.97721 -2.54432 0.470579 1.45328 -0.981844
2.06196 -0.960174 1.47331 1.97705 -2.54408 0.470578 1.45381 -0.981909
2.06288 -0.960124 1.47324 1.97688 -2.54385 0.470582 1.45433 -0.981971
2.06389 -0.960075 1.47316 1.97672 -2.54362 0.470582 1.45488 -0.982039
2.0649 -0.96003 1.47309 1.97655 -2.54341 0.470581 1.45544 -0.982106
2.06585 -0.959985 1.47302 1.97639 -2.54318 0.470578 1.456 -0.982176
2.06687 -0.959947 1.47294 1.97623 -2.54297 0.470577 1.45657 -0.982244
2.06792 -0.959905 1.47288 1.97606 -2.54276 0.470582 1.45714 -0.982322
2.06902 -0.959878 1.47281 1.97591 -2.54256 0.470581 1.45773 -0.982407
2.06987 -0.959841 1.47273 1.97574 -2.54236 0.470579 1.45832 -0.982486
2.07087 -0.959815 1.47267 1.97559 -2.54216 0.47058 1.45892 -0.982567
2.07203 -0.95978 1.4726 1.97543 -2.54197 0.470582 1.45953 -0.982657
2.07286 -0.959756 1.47253 1.97528 -2.54178 0.470584 1.46016 -0.982749
2.07386 -0.959734 1.47247 1.97512 -2.5416 0.470581 1.4608 -0.982844
2.07504 -0.959721 1.47241 1.97497 -2.54142 0.470583 1.46145 -0.982935
2.07586 -0.959702 1.47234 1.97482 -2.54125 0.470583 1.46209 -0.983032
2.07686 -0.959691 1.47228 1.97466 -2.54109 0.470582 1.46277 -0.983135
2.07796 -0.959681 1.47221 1.97452 -2.54093 0.470582 1.46344 -0.98323
2.07885 -0.959679 1.47214 1.97437 -2.54077 0.470582 1.4641 -0.983334
2.07986 -0.959674 1.47209 1.97422 -2.54061 0.470581 1.46479 -0.983431
2.08088 -0.959669 1.47202 1.97407 -2.54046 0.470585 1.46547 -0.983534
2.08192 -0.959673 1.47195 1.97392 -2.54032 0.470589 1.46618 -0.983648
2.08286 -0.95968 1.47189 1.97378 -2.54019 0.470594 1.46689 -0.983758
2.08387 -0.959687 1.47183 1.97364 -2.54006 0.470596 1.46761 -0.983861
2.08493 -0.959689 1.47177 1.9735 -2.53994 0.470598 1.46834 -0.983974
2.08588 -0.959704 1.47171 1.97336 -2.53982 0.470598 1.46907 -0.984094
2.08688 -0.959724 1.47165 1.97322 -2.5397 0.470598 1.46981 -0.984222
2.08793 -0.95974 1.47159 1.97308 -2.53959 0.470598 1.47055 -0.984342
2.08887 -0.959758 1.47153 1.97294 -2.53949 0.4706 1.4713 -0.984473
2.08997 -0.959778 1.47148 1.97282 -2.53939 0.470598 1.47206 -0.984601
2.09087 -0.959804 1.47141 1.97269 -2.5393 0.470604 1.47285 -0.984738
2.09188 -0.959837 1.47135 1.97256 -2.53922 0.47061 1.47363 -0.984872
2.09288 -0.959868 1.4713 1.97244 -2.53913 0.470617 1.47443 -0.98501
2.09387 -0.959896 1.47125 1.97232 -2.53905 0.470619 1.47524 -0.985157
2.09494 -0.959939 1.47119 1.9722 -2.53898 0.470621 1.47606 -0.985312
2.09589 -0.959974 1.47114 1.97208 -2.53891 0.470625 1.47691 -0.985467
2.09689 -0.960022 1.47109 1.97197 -2.53884 0.470628 1.47775 -0.985629
2.09796 -0.960067 1.47104 1.97185 -2.53878 0.470631 1.47862 -0.985786
2.09887 -0.96011 1.47099 1.97174 -2.53872 0.470638 1.4795 -0.985951
2.09987 -0.960165 1.47093 1.97162 -2.53867 0.470645 1.48039 -0.986123
2.10087 -0.960217 1.47089 1.97151 -2.53863 0.470653 1.48131 -0.986285
2.10189 -0.960268 1.47084 1.9714 -2.53859 0.470662 1.48222 -0.986446
2.10291 -0.960327 1.4708 1.97129 -2.53856 0.47067 1.48314 -0.986609
2.10387 -0.960385 1.47076 1.97118 -2.53852 0.470679 1.48407 -0.986776
2.10503 -0.960442 1.47071 1.97107 -2.53849 0.470691 1.485 -0.986941
2.10586 -0.960509 1.47067 1.97097 -2.53848 0.470701 1.48596 -0.9871
2.10689 -0.960573 1.47064 1.97087 -2.53847 0.470718 1.48689 -0.987259
2.10794 -0.96064 1.4706 1.97078 -2.53846 0.470732 1.48785 -0.98742
2.10892 -0.960711 1.47057 1.97068 -2.53846 0.470749 1.4888 -0.987577
2.10987 -0.960785 1.47053 1.97059 -2.53846 0.470763 1.48976 -0.987736
2.11091 -0.960862 1.47049 1.97051 -2.53847 0.470782 1.49073 -0.987893
2.11189 -0.960935 1.47047 1.97041 -2.53848 0.470803 1.49168 -0.988062
2.11286 -0.961014 1.47043 1.97033 -2.53849 0.470825 1.49265 -0.988223
2.11388 -0.961092 1.47041 1.97024 -2.53851 0.470851 1.49363 -0.988385
2.11505 -0.961172 1.47038 1.97015 -2.53853 0.470876 1.4946 -0.988551
2.11591 -0.961254 1.47035 1.97007 -2.53854 0.470905 1.49558 -0.988708
2.11688 -0.961333 1.47033 1.96999 -2.53856 0.470939 1.49657 -0.988859
2.11787 -0.961418 1.4703 1.96991 -2.53859 0.470978 1.49754 -0.989021
2.11891 -0.961499 1.47028 1.96982 -2.53861 0.471019 1.49854 -0.989175
2.11995 -0.961582 1.47026 1.96974 -2.53864 0.471058 1.49954 -0.989325
2.12093 -0.961677 1.47023 1.96966 -2.53868 0.471103 1.50057 -0.989472
2.12193 -0.961769 1.47021 1.96958 -2.53872 0.471154 1.50161 -0.989619
2.12286 -0.961859 1.4702 1.96951 -2.53876 0.471208 1.50263 -0.989775
2.12384 -0.961951 1.47018 1.96944 -2.53881 0.471257 1.50364 -0.989916
2.12501 -0.962047 1.47016 1.96937 -2.53885 0.471311 1.50466 -0.99006
2.12589 -0.962138 1.47014 1.9693 -2.53889 0.471366 1.5057 -0.990204
2.1269 -0.962238 1.47013 1.96923 -2.53895 0.471434 1.50676 -0.990359
2.1279 -0.962336 1.47011 1.96917 -2.539 0.471507 1.50779 -0.990505
2.12886 -0.962442 1.4701 1.96911 -2.53906 0.471576 1.50883 -0.990647
2.12997 -0.962547 1.47009 1.96905 -2.53913 0.47164 1.50985 -0.990792
2.13089 -0.962654 1.47008 1.96899 -2.5392 0.471703 1.5109 -0.990946
2.13189 -0.962762 1.47007 1.96895 -2.53927 0.471776 1.51196 -0.991099
2.13288 -0.962874 1.47007 1.9689 -2.53934 0.471854 1.51302 -0.991249
2.13387 -0.962989 1.47007 1.96885 -2.53942 0.471938 1.51408 -0.991391
2.13487 -0.963104 1.47007 1.96881 -2.53951 0.472019 1.51514 -0.99154
2.13592 -0.963231 1.47006 1.96877 -2.5396 0.472094 1.51619 -0.991687
2.13692 -0.963353 1.47007 1.96873 -2.53969 0.472176 1.51727 -0.991825
2.13783 -0.963486 1.47006 1.96868 -2.53978 0.472272 1.51834 -0.991967
2.13886 -0.963618 1.47007 1.96866 -2.53989 0.472376 1.51944 -0.992102
2.13992 -0.963749 1.47007 1.96863 -2.54 0.472477 1.52057 -0.992245
2.1409 -0.963888 1.47008 1.96859 -2.5401 0.472577 1.52167 -0.992377
2.14195 -0.964022 1.47008 1.96857 -2.54021 0.472673 1.52277 -0.992501
2.14282 -0.964165 1.47009 1.96853 -2.54033 0.472774 1.52387 -0.99262
2.14383 -0.964301 1.47009 1.96851 -2.54045 0.472883 1.525 -0.992745
2.14486 -0.964449 1.4701 1.96849 -2.54057 0.473 1.52613 -0.992864
2.14589 -0.964588 1.47011 1.96847 -2.5407 0.473118 1.52724 -0.992974
2.14692 -0.964731 1.47012 1.96845 -2.54082 0.473231 1.52835 -0.993081
2.14786 -0.964886 1.47012 1.96843 -2.54095 0.473343 1.52946 -0.993196
2.14886 -0.965031 1.47013 1.96841 -2.54109 0.473462 1.53057 -0.993305
2.14995 -0.965191 1.47013 1.9684 -2.54123 0.473589 1.53169 -0.993407
2.15086 -0.965349 1.47015 1.96838 -2.54138 0.473724 1.53281 -0.99351
2.15191 -0.965502 1.47016 1.96838 -2.54153 0.473863 1.53393 -0.993613
2.15288 -0.965663 1.47017 1.96837 -2.54168 0.473997 1.53506 -0.993706
2.15387 -0.965823 1.47018 1.96836 -2.54184 0.474133 1.53617 -0.993806
2.15486 -0.965987 1.47018 1.96836 -2.542 0.474277 1.53728 -0.993899
2.15587 -0.966151 1.4702 1.96836 -2.54217 0.474426 1.53839 -0.993993
2.1569 -0.966316 1.47021 1.96836 -2.54234 0.474571 1.53953 -0.994087
2.15788 -0.966483 1.47023 1.96836 -2.54251 0.47472 1.54068 -0.994189
2.15893 -0.96665 1.47023 1.96836 -2.54269 0.474873 1.54182 -0.994286
2.15994 -0.966831 1.47025 1.96837 -2.54287 0.475031 1.54294 -0.994376
2.16089 -0.967018 1.47026 1.96838 -2.54305 0.475187 1.54405 -0.994468
2.16187 -0.967195 1.47028 1.96838 -2.54324 0.475346 1.54518 -0.994567
2.16286 -0.967378 1.47029 1.96838 -2.54343 0.475514 1.54636 -0.994667
2.16387 -0.967562 1.4703 1.96839 -2.54363 0.475691 1.54749 -0.994758
2.16486 -0.967751 1.47031 1.9684 -2.54384 0.475871 1.54863 -0.994852
2.16588 -0.96794 1.47033 1.96841 -2.54403 0.476058 1.54975 -0.994947
2.16693 -0.968131 1.47034 1.96841 -2.54424 0.476244 1.55089 -0.995042
2.16792 -0.96833 1.47034 1.96842 -2.54445 0.47644 1.55206 -0.995126
2.16888 -0.968535 1.47035 1.96843 -2.54467 0.476649 1.55321 -0.995223
2.16986 -0.968739 1.47037 1.96844 -2.54488 0.476863 1.55437 -0.995305
2.17085 -0.968947 1.47038 1.96845 -2.54511 0.477078 1.55553 -0.995396
2.17192 -0.969147 1.47039 1.96846 -2.54533 0.477289 1.55668 -0.995488
2.17286 -0.96936 1.4704 1.96846 -2.54556 0.477503 1.55786 -0.995567
2.17387 -0.969565 1.4704 1.96847 -2.54579 0.477716 1.55905 -0.995648
2.1749 -0.969779 1.47042 1.96848 -2.54603 0.477939 1.56025 -0.995726
2.17588 -0.97 1.47043 1.9685 -2.54627 0.478164 1.56144 -0.995812
2.17688 -0.970221 1.47044 1.96851 -2.54652 0.478388 1.56261 -0.99589
2.17787 -0.970437 1.47046 1.96852 -2.54677 0.478607 1.5638 -0.995971
2.17888 -0.970659 1.47047 1.96853 -2.54701 0.478835 1.56497 -0.996046
2.1799 -0.970876 1.47048 1.96854 -2.54727 0.479068 1.56616 -0.996124
2.18088 -0.9711 1.47048 1.96856 -2.54752 0.479311 1.56733 -0.996205
2.18187 -0.971314 1.4705 1.96858 -2.54778 0.479545 1.5685 -0.996287
2.18287 -0.971547 1.47051 1.96859 -2.54806 0.479775 1.56967 -0.99636
2.18388 -0.971779 1.47053 1.96861 -2.54833 0.480005 1.57082 -0.996444
2.1849 -0.972007 1.47054 1.96864 -2.54861 0.480228 1.57197 -0.996528
2.18592 -0.972243 1.47055 1.96866 -2.54888 0.480463 1.57313 -0.996618
2.18694 -0.97248 1.47058 1.96869 -2.54917 0.480693 1.57428 -0.996703
2.18787 -0.972722 1.47058 1.96873 -2.54946 0.480925 1.57543 -0.996782
2.18891 -0.972963 1.4706 1.96876 -2.54976 0.481161 1.57659 -0.996876
2.18987 -0.973205 1.47062 1.9688 -2.55005 0.481386 1.57772 -0.996974
2.19086 -0.973463 1.47064 1.96884 -2.55035 0.481619 1.57888 -0.997076
2.19193 -0.97372 1.47066 1.96888 -2.55065 0.481851 1.58004 -0.997176
2.19285 -0.973972 1.47068 1.96892 -2.55096 0.482081 1.58123 -0.997279
2.19389 -0.974232 1.47071 1.96897 -2.55126 0.482312 1.5824 -0.997381
2.19487 -0.974481 1.47073 1.96902 -2.55157 0.482537 1.58354 -0.997492
2.19589 -0.974739 1.47075 1.96906 -2.55188 0.482755 1.58471 -0.997602
2.19693 -0.975005 1.47077 1.96911 -2.55219 0.482976 1.58588 -0.997725
2.19791 -0.975267 1.4708 1.96914 -2.55249 0.483209 1.58705 -0.997839
2.19888 -0.975529 1.47083 1.96919 -2.5528 0.483454 1.58823 -0.997963
2.19994 -0.975791 1.47086 1.96923 -2.55313 0.483706 1.58938 -0.998083
2.20085 -0.97605 1.47089 1.96928 -2.55345 0.483948 1.59054 -0.99821
2.20198 -0.976313 1.47091 1.96932 -2.55376 0.484187 1.59171 -0.998336
2.20289 -0.976582 1.47094 1.96936 -2.55409 0.484425 1.59289 -0.99845
2.20389 -0.976857 1.47096 1.9694 -2.55441 0.484675 1.59408 -0.998574
2.20489 -0.977128 1.47099 1.96944 -2.55474 0.484927 1.59524 -0.998692
2.20589 -0.977395 1.47102 1.96949 -2.55508 0.485168 1.59643 -0.998814
2.20686 -0.977669 1.47105 1.96953 -2.55541 0.485405 1.59763 -0.998923
2.20792 -0.97794 1.47107 1.96957 -2.55574 0.485641 1.59883 -0.999035
2.20886 -0.978231 1.47111 1.96961 -2.55609 0.485899 1.60004 -0.999138
2.20992 -0.978517 1.47113 1.96965 -2.55642 0.486166 1.60123 -0.999249
2.21086 -0.978794 1.47116 1.96969 -2.55676 0.486428 1.60243 -0.999348
2.21192 -0.979083 1.47118 1.96973 -2.55711 0.486682 1.60365 -0.999452
2.21286 -0.979363 1.47121 1.96977 -2.55746 0.486934 1.60485 -0.999545
2.21387 -0.979651 1.47123 1.96982 -2.5578 0.487199 1.60605 -0.999646
2.21486 -0.979951 1.47126 1.96986 -2.55815 0.487466 1.60723 -0.999741
2.21585 -0.980242 1.47128 1.9699 -2.55851 0.487721 1.60843 -0.999827
2.21686 -0.980537 1.4713 1.96995 -2.55887 0.487973 1.60963 -0.99991
2.21789 -0.980832 1.47132 1.97 -2.55922 0.488228 1.61081 -1
2.21886 -0.981122 1.47134 1.97004 -2.55959 0.488489 1.61199 -1.00009
2.21992 -0.98143 1.47136 1.9701 -2.55994 0.488762 1.61316 -1.00018
2.22094 -0.981735 1.47139 1.97015 -2.56031 0.489032 1.61434 -1.00027
2.22192 -0.982042 1.47141 1.9702 -2.56067 0.489298 1.61553 -1.00036
2.22286 -0.982356 1.47143 1.97026 -2.56103 0.489563 1.61668 -1.00045
2.22386 -0.982665 1.47146 1.97032 -2.5614 0.489829 1.61785 -1.00054
2.22487 -0.982976 1.47147 1.97038 -2.56177 0.490094 1.61903 -1.00064
2.22587 -0.983301 1.4715 1.97045 -2.56214 0.490367 1.6202 -1.00075
2.22687 -0.98362 1.47153 1.97052 -2.56252 0.490636 1.62136 -1.00084
2.22792 -0.983949 1.47155 1.97058 -2.5629 0.490914 1.62249 -1.00095
2.22888 -0.984263 1.47158 1.97066 -2.56328 0.491185 1.62363 -1.00105
2.22996 -0.984589 1.4716 1.97072 -2.56366 0.491461 1.62479 -1.00116
2.23086 -0.984914 1.47162 1.9708 -2.56405 0.491739 1.62593 -1.00126
2.23189 -0.985247 1.47165 1.97087 -2.56443 0.492019 1.62707 -1.00137
2.23286 -0.985566 1.47168 1.97095 -2.56483 0.492303 1.62818 -1.00148
2.23388 -0.985889 1.4717 1.97102 -2.56522 0.492575 1.62929 -1.00159
2.23488 -0.986218 1.47173 1.97109 -2.5656 0.492841 1.63042 -1.00169
2.23589 -0.986558 1.47175 1.97117 -2.56599 0.493115 1.63153 -1.00181
2.23687 -0.986883 1.47177 1.97125 -2.56639 0.493411 1.63266 -1.00191
2.2379 -0.987208 1.4718 1.97133 -2.56678 0.49372 1.6338 -1.00203
2.23886 -0.987531 1.47183 1.9714 -2.56718 0.494015 1.63493 -1.00214
2.23992 -0.987863 1.47186 1.97147 -2.56759 0.494303 1.63607 -1.00224
2.24087 -0.988218 1.47189 1.97154 -2.56799 0.494593 1.63721 -1.00234
2.24189 -0.988542 1.47192 1.97161 -2.56839 0.494883 1.63837 -1.00244
2.24288 -0.988881 1.47195 1.97168 -2.5688 0.495192 1.63955 -1.00255
2.24387 -0.989205 1.47198 1.97175 -2.56921 0.495494 1.64069 -1.00265
2.24487 -0.989543 1.472 1.97181 -2.56962 0.495792 1.64185 -1.00275
2.24589 -0.9899 1.47204 1.97187 -2.57003 0.496093 1.643 -1.00284
2.2469 -0.990234 1.47207 1.97193 -2.57045 0.496406 1.64416 -1.00293
2.24793 -0.99058 1.4721 1.972 -2.57086 0.496728 1.64532 -1.00302
2.24886 -0.990924 1.47214 1.97206 -2.57129 0.497054 1.64646 -1.00312
2.24996 -0.991264 1.47216 1.97213 -2.57172 0.497363 1.64762 -1.0032
2.25089 -0.991625 1.47219 1.97219 -2.57214 0.497663 1.64874 -1.00329
2.25189 -0.991971 1.47223 1.97225 -2.57257 0.49796 1.64987 -1.00338
2.25287 -0.992326 1.47226 1.97232 -2.57299 0.498277 1.65099 -1.00347
2.25388 -0.99268 1.47229 1.97239 -2.57342 0.498597 1.6521 -1.00355
2.2549 -0.99304 1.47232 1.97246 -2.57385 0.498909 1.65322 -1.00362
2.25589 -0.993398 1.47236 1.97254 -2.57429 0.499214 1.65434 -1.00371
2.25686 -0.993752 1.47239 1.97262 -2.57472 0.499518 1.65542 -1.00378
2.25791 -0.994112 1.47243 1.9727 -2.57517 0.499826 1.65651 -1.00387
2.25888 -0.994475 1.47246 1.97278 -2.57561 0.500133 1.6576 -1.00395
2.2599 -0.994849 1.4725 1.97287 -2.57607 0.500436 1.65871 -1.00403
2.26088 -0.995218 1.47254 1.97296 -2.57652 0.500754 1.65982 -1.00411
2.26185 -0.995584 1.47258 1.97305 -2.57696 0.501069 1.66087 -1.0042
2.26287 -0.995955 1.47262 1.97314 -2.57742 0.501372 1.66191 -1.00428
2.26388 -0.996326 1.47266 1.97322 -2.57787 0.501673 1.66295 -1.00437
2.26489 -0.996702 1.4727 1.97331 -2.57832 0.501974 1.66403 -1.00445
2.26585 -0.997069 1.47275 1.9734 -2.57878 0.502281 1.66509 -1.00455
2.26686 -0.997437 1.4728 1.97349 -2.57924 0.502598 1.66613 -1.00464
2.26786 -0.997805 1.47284 1.97358 -2.5797 0.502904 1.66715 -1.00473
2.26885 -0.998189 1.47288 1.97366 -2.58015 0.503216 1.66818 -1.00482
2.26986 -0.998558 1.47292 1.97374 -2.5806 0.50352 1.6692 -1.00492
2.27093 -0.998938 1.47297 1.97382 -2.58106 0.503836 1.67023 -1.00502
2.27185 -0.999314 1.47302 1.97391 -2.58151 0.504161 1.67125 -1.00512
2.27292 -0.999695 1.47308 1.97399 -2.58196 0.504486 1.67228 -1.00522
2.27385 -1.00008 1.47314 1.97407 -2.58241 0.504799 1.6733 -1.00531
2.27485 -1.00045 1.4732 1.97414 -2.58285 0.505093 1.67431 -1.00541
2.27585 -1.00083 1.47325 1.97421 -2.58331 0.505395 1.67534 -1.00552
2.27686 -1.00122 1.47331 1.97429 -2.58375 0.505723 1.67636 -1.00562
2.27782 -1.0016 1.47338 1.97436 -2.5842 0.50605 1.67741 -1.00572
2.27885 -1.00198 1.47344 1.97443 -2.58465 0.50637 1.67846 -1.00581
2.27988 -1.00234 1.4735 1.9745 -2.58508 0.506682 1.67948 -1.00591
2.28093 -1.00273 1.47357 1.97457 -2.58553 0.506984 1.6805 -1.006
2.28185 -1.00311 1.47363 1.97464 -2.58597 0.507298 1.6815 -1.00609
2.28285 -1.00348 1.4737 1.97472 -2.58642 0.507612 1.68254 -1.00617
2.28387 -1.00386 1.47376 1.9748 -2.58685 0.507932 1.68357 -1.00626
2.28489 -1.00423 1.47382 1.97488 -2.58729 0.508252 1.68457 -1.00634
2.28588 -1.00462 1.47389 1.97495 -2.58774 0.508564 1.68557 -1.00642
2.28687 -1.00501 1.47395 1.97503 -2.58818 0.508876 1.68657 -1.0065
2.28786 -1.00539 1.47401 1.97512 -2.58863 0.509188 1.68754 -1.00657
2.28887 -1.00578 1.47408 1.97521 -2.58908 0.509503 1.68851 -1.00664
2.28987 -1.00617 1.47414 1.97529 -2.58952 0.509819 1.68948 -1.00671
2.29088 -1.00656 1.47421 1.97537 -2.58997 0.510132 1.69043 -1.00678
2.29186 -1.00696 1.47428 1.97547 -2.59042 0.510454 1.69138 -1.00685
2.29286 -1.00734 1.47435 1.97556 -2.59087 0.510771 1.69231 -1.00691
2.29388 -1.00774 1.4744 1.97565 -2.59134 0.511091 1.69324 -1.00698
2.2949 -1.00814 1.47448 1.97574 -2.59179 0.511406 1.69414 -1.00704
2.29592 -1.00853 1.47455 1.97583 -2.59224 0.511714 1.69506 -1.00711
2.29694 -1.00892 1.47461 1.97593 -2.5927 0.512016 1.69598 -1.00718
2.29789 -1.0093 1.47469 1.97602 -2.59317 0.51232 1.69687 -1.00723
2.29892 -1.00971 1.47475 1.97611 -2.59363 0.512618 1.69777 -1.00729
2.29992 -1.01011 1.47483 1.97621 -2.5941 0.512929 1.69865 -1.00735
2.30091 -1.01049 1.4749 1.9763 -2.59456 0.513235 1.69953 -1.00742
2.30187 -1.01088 1.47498 1.97639 -2.59502 0.51354 1.7004 -1.00748
2.30285 -1.01129 1.47505 1.97647 -2.59549 0.51384 1.70124 -1.00754
2.30386 -1.01167 1.47514 1.97656 -2.59596 0.51414 1.70211 -1.00761
2.30487 -1.01206 1.47521 1.97664 -2.59642 0.514451 1.70296 -1.00768
2.30588 -1.01245 1.4753 1.97672 -2.59689 0.514752 1.7038 -1.00773
2.30686 -1.01285 1.47538 1.9768 -2.59736 0.515048 1.70464 -1.00779
2.30789 -1.01325 1.47545 1.97688 -2.59784 0.515347 1.70546 -1.00785
2.30889 -1.01363 1.47554 1.97696 -2.5983 0.515651 1.70628 -1.00792
2.30992 -1.01402 1.47563 1.97703 -2.59877 0.515968 1.70711 -1.00798
2.31087 -1.01441 1.47571 1.97711 -2.59923 0.516275 1.70792 -1.00804
2.31187 -1.0148 1.47579 1.97719 -2.59969 0.516585 1.70873 -1.0081
2.31289 -1.0152 1.47588 1.97726 -2.60016 0.516886 1.70954 -1.00816
2.31386 -1.01559 1.47596 1.97733 -2.60062 0.517188 1.71034 -1.00822
2.31487 -1.01599 1.47604 1.97741 -2.60109 0.51749 1.71116 -1.00828
2.31586 -1.01638 1.47613 1.97748 -2.60156 0.517801 1.71196 -1.00833
2.31689 -1.01677 1.47621 1.97756 -2.60204 0.518106 1.71278 -1.00838
2.31786 -1.01717 1.4763 1.97763 -2.60251 0.518413 1.71357 -1.00843
2.31886 -1.01756 1.47639 1.97771 -2.60298 0.518708 1.71438 -1.00848
2.31987 -1.01796 1.47648 1.97779 -2.60345 0.519004 1.71518 -1.00853
2.32089 -1.01835 1.47657 1.97787 -2.60393 0.519299 1.71598 -1.00857
2.32188 -1.01874 1.47667 1.97795 -2.60442 0.519595 1.7168 -1.00861
2.32291 -1.01914 1.47677 1.97803 -2.6049 0.519889 1.71759 -1.00866
2.32386 -1.01953 1.47686 1.9781 -2.60538 0.520183 1.71836 -1.0087
2.32486 -1.01992 1.47696 1.97818 -2.60587 0.520484 1.71912 -1.00873
2.32589 -1.02031 1.47706 1.97826 -2.60634 0.520784 1.71986 -1.00876
2.32689 -1.02071 1.47717 1.97833 -2.60681 0.521075 1.72061 -1.00881
2.32791 -1.02111 1.47727 1.97841 -2.60728 0.521371 1.72137 -1.00884
2.32888 -1.02151 1.47737 1.97849 -2.60776 0.521664 1.72209 -1.00887
2.32993 -1.0219 1.47748 1.97857 -2.60824 0.521949 1.72281 -1.0089
2.33088 -1.0223 1.47758 1.97865 -2.60871 0.522223 1.7235 -1.00894
2.33188 -1.02269 1.47769 1.97873 -2.60918 0.522502 1.7242 -1.00897
2.33287 -1.02308 1.47779 1.97881 -2.60965 0.522795 1.72488 -1.00901
2.33395 -1.02345 1.47789 1.97889 -2.61011 0.523096 1.72554 -1.00904
2.33486 -1.02384 1.478 1.97896 -2.61058 0.523382 1.7262 -1.00907
2.33585 -1.02424 1.47811 1.97904 -2.61104 0.523658 1.72683 -1.0091
2.33685 -1.02462 1.47822 1.97912 -2.6115 0.523935 1.72745 -1.00914
2.33788 -1.025 1.47834 1.97919 -2.61196 0.524212 1.72807 -1.00917
2.33885 -1.02538 1.47846 1.97927 -2.61242 0.524495 1.72869 -1.00921
2.33991 -1.02576 1.47858 1.97934 -2.61287 0.524769 1.72929 -1.00924
2.34085 -1.02615 1.47869 1.97942 -2.61332 0.525042 1.7299 -1.00928
2.34185 -1.02653 1.47882 1.9795 -2.61377 0.525311 1.73049 -1.00931
2.34292 -1.02691 1.47893 1.97958 -2.61423 0.525587 1.73108 -1.00935
2.34386 -1.02729 1.47905 1.97965 -2.61467 0.525861 1.73166 -1.00938
2.34486 -1.02767 1.47918 1.97973 -2.61511 0.526134 1.73224 -1.0094
2.34586 -1.02805 1.4793 1.9798 -2.61555 0.526409 1.73284 -1.00943
2.34685 -1.02842 1.47942 1.97987 -2.616 0.526679 1.73342 -1.00946
2.34791 -1.0288 1.47954 1.97994 -2.61644 0.526949 1.73399 -1.00949
2.34885 -1.02918 1.47966 1.98001 -2.61688 0.527217 1.73456 -1.0095
2.34994 -1.02956 1.47979 1.98007 -2.61733 0.527481 1.73514 -1.00951
2.35088 -1.02993 1.47992 1.98014 -2.61777 0.527754 1.73573 -1.00952
2.35187 -1.03029 1.48005 1.98021 -2.61821 0.528026 1.73631 -1.00954
2.35287 -1.03067 1.48018 1.98027 -2.61866 0.528296 1.73688 -1.00954
2.35385 -1.03105 1.48031 1.98034 -2.6191 0.528555 1.73745 -1.00954
2.35486 -1.03142 1.48043 1.9804 -2.61953 0.528815 1.73799 -1.00955
2.35586 -1.03179 1.48055 1.98046 -2.61998 0.52908 1.73855 -1.00956
2.35686 -1.03217 1.48067 1.98052 -2.62041 0.529344 1.73908 -1.00956
2.35785 -1.03253 1.4808 1.98058 -2.62086 0.529608 1.73961 -1.00956
2.35887 -1.0329 1.48092 1.98064 -2.62129 0.529871 1.74013 -1.00956
2.35987 -1.03326 1.48104 1.9807 -2.62174 0.530137 1.74063 -1.00956
2.36088 -1.03363 1.48115 1.98076 -2.62218 0.530405 1.74114 -1.00957
2.36189 -1.03401 1.48128 1.98082 -2.62263 0.53067 1.74162 -1.00957
2.36292 -1.03438 1.48141 1.98088 -2.62306 0.530924 1.74211 -1.00957
2.36387 -1.03474 1.48154 1.98095 -2.62352 0.531181 1.74258 -1.00958
2.36487 -1.0351 1.48166 1.98101 -2.62396 0.531429 1.74303 -1.00958
2.36585 -1.03547 1.48179 1.98108 -2.62441 0.531672 1.74348 -1.00958
2.36689 -1.03585 1.48193 1.98114 -2.62485 0.53192 1.74391 -1.00959
2.3679 -1.03621 1.48206 1.98121 -2.62529 0.532165 1.74434 -1.0096
2.36887 -1.03658 1.48218 1.98127 -2.62572 0.532429 1.74475 -1.00961
2.36986 -1.03694 1.4823 1.98134 -2.62615 0.532697 1.74516 -1.00962
2.37088 -1.03731 1.48243 1.9814 -2.62658 0.532956 1.74556 -1.00962
2.37196 -1.03769 1.48256 1.98147 -2.62702 0.533218 1.74596 -1.00964
2.37292 -1.03805 1.48268 1.98153 -2.62745 0.533468 1.74634 -1.00965
2.37389 -1.03841 1.48281 1.9816 -2.62788 0.533729 1.74672 -1.00965
2.3749 -1.03877 1.48294 1.98167 -2.6283 0.533991 1.74709 -1.00966
2.37595 -1.03914 1.48308 1.98173 -2.62873 0.534245 1.74747 -1.00968
2.37691 -1.0395 1.48321 1.98179 -2.62916 0.534496 1.74784 -1.00969
2.37789 -1.03985 1.48335 1.98186 -2.62959 0.534745 1.7482 -1.00969
2.37886 -1.0402 1.48348 1.98191 -2.63001 0.535009 1.74856 -1.0097
2.37987 -1.04056 1.48362 1.98197 -2.63044 0.535283 1.74891 -1.00972
2.38087 -1.04092 1.48376 1.98203 -2.63086 0.535551 1.74925 -1.00973
2.38187 -1.04127 1.48389 1.98208 -2.63127 0.535813 1.7496 -1.00974
2.38291 -1.04162 1.48403 1.98214 -2.63169 0.536066 1.74993 -1.00974
2.38389 -1.04197 1.48416 1.98219 -2.63212 0.536322 1.75026 -1.00974
2.38486 -1.04233 1.48429 1.98225 -2.63253 0.536578 1.75057 -1.00975
2.38588 -1.04268 1.48442 1.9823 -2.63294 0.536834 1.7509 -1.00976
2.38688 -1.04303 1.48455 1.98236 -2.63334 0.537082 1.75122 -1.00976
2.38786 -1.04338 1.48469 1.98241 -2.63375 0.53733 1.75153 -1.00975
2.38885 -1.04373 1.48482 1.98246 -2.63416 0.537578 1.75182 -1.00975
2.38986 -1.04408 1.48495 1.98251 -2.63456 0.537826 1.75213 -1.00976
2.39086 -1.04443 1.48509 1.98257 -2.63496 0.538074 1.75242 -1.00975
2.39189 -1.04477 1.48523 1.98262 -2.63537 0.538324 1.75273 -1.00976
2.39287 -1.04512 1.48536 1.98267 -2.63576 0.538571 1.75302 -1.00975
2.39385 -1.04547 1.4855 1.98272 -2.63615 0.538815 1.75332 -1.00976
2.39497 -1.04581 1.48564 1.98277 -2.63653 0.539057 1.7536 -1.00976
2.39588 -1.04615 1.48577 1.98282 -2.63693 0.539298 1.75387 -1.00976
2.39688 -1.04649 1.48591 1.98287 -2.63732 0.539534 1.75414 -1.00975
2.39795 -1.04684 1.48604 1.98292 -2.6377 0.539783 1.75441 -1.00976
2.39886 -1.04718 1.48618 1.98297 -2.63808 0.540028 1.75469 -1.00976
2.39985 -1.04753 1.48631 1.98302 -2.63846 0.540272 1.75494 -1.00976
2.40085 -1.04786 1.48645 1.98306 -2.63884 0.540517 1.75519 -1.00976
2.40185 -1.0482 1.4866 1.98311 -2.63921 0.540752 1.75542 -1.00976
2.40291 -1.04854 1.48674 1.98316 -2.63958 0.540994 1.75566 -1.00976
2.40386 -1.04887 1.48689 1.98321 -2.63995 0.541236 1.75589 -1.00976
2.40486 -1.04921 1.48704 1.98326 -2.64032 0.541481 1.7561 -1.00977
2.40586 -1.04954 1.48718 1.9833 -2.64069 0.541721 1.75629 -1.00977
2.40691 -1.04987 1.48733 1.98334 -2.64105 0.541956 1.75648 -1.00977
2.40785 -1.0502 1.48746 1.98338 -2.64141 0.5422 1.75665 -1.00976
2.40886 -1.05053 1.48762 1.98343 -2.64178 0.542449 1.75682 -1.00977
2.40985 -1.05086 1.48776 1.98347 -2.64215 0.542703 1.75699 -1.00977
2.41086 -1.05119 1.48791 1.98351 -2.64251 0.542957 1.75715 -1.00977
2.41185 -1.05151 1.48807 1.98355 -2.64287 0.543195 1.7573 -1.00977
2.41285 -1.05183 1.48822 1.98359 -2.64323 0.543439 1.75744 -1.00977
2.41385 -1.05216 1.48838 1.98363 -2.6436 0.543681 1.75756 -1.00977
2.41484 -1.05248 1.48854 1.98367 -2.64396 0.54392 1.75769 -1.00977
2.41587 -1.0528 1.48869 1.9837 -2.64431 0.544161 1.7578 -1.00977
2.41683 -1.0531 1.48885 1.98375 -2.64466 0.544397 1.75791 -1.00977
2.41789 -1.05342 1.48901 1.98378 -2.64501 0.544637 1.75801 -1.00977
2.41888 -1.05373 1.48916 1.98381 -2.64536 0.544885 1.7581 -1.00977
2.41985 -1.05404 1.48931 1.98384 -2.64572 0.545132 1.75819 -1.00977
2.42088 -1.05435 1.48946 1.98388 -2.64606 0.545378 1.75828 -1.00977
2.42185 -1.05464 1.48962 1.98391 -2.64641 0.545624 1.75836 -1.00976
2.42282 -1.05495 1.48977 1.98394 -2.64677 0.545864 1.75844 -1.00976
2.42389 -1.05526 1.48995 1.98397 -2.64711 0.546112 1.75851 -1.00977
2.42486 -1.05556 1.4901 1.98401 -2.64746 0.546346 1.75857 -1.00977
2.42586 -1.05585 1.49027 1.98403 -2.64781 0.546582 1.75863 -1.00976
2.42688 -1.05615 1.49044 1.98407 -2.64815 0.546816 1.75869 -1.00976
2.4279 -1.05645 1.49059 1.98409 -2.6485 0.547053 1.75874 -1.00976
2.42886 -1.05675 1.49075 1.98412 -2.64885 0.547301 1.75879 -1.00976
2.42985 -1.05705 1.49091 1.98414 -2.64919 0.547547 1.75883 -1.00976
2.43085 -1.05734 1.49108 1.98416 -2.64952 0.547791 1.75886 -1.00976
2.43185 -1.05763 1.49125 1.98419 -2.64986 0.548027 1.7589 -1.00975
2.43283 -1.05793 1.49143 1.98422 -2.6502 0.548262 1.75893 -1.00975
2.43395 -1.05822 1.4916 1.98424 -2.65054 0.548507 1.75895 -1.00975
2.4349 -1.05852 1.49177 1.98426 -2.65088 0.548748 1.75897 -1.00975
2.43586 -1.05881 1.49194 1.98429 -2.65121 0.548992 1.75898 -1.00975
2.43687 -1.0591 1.49212 1.9843 -2.65155 0.549231 1.75899 -1.00974
2.43785 -1.05939 1.49229 1.98432 -2.65188 0.549466 1.75899 -1.00975
2.43891 -1.05967 1.49246 1.98434 -2.65221 0.549708 1.75898 -1.00974
2.43986 -1.05996 1.49262 1.98436 -2.65255 0.549959 1.75897 -1.00974
2.44084 -1.06025 1.4928 1.98438 -2.65289 0.550208 1.75896 -1.00973
2.44186 -1.06053 1.49297 1.98439 -2.65322 0.550448 1.75895 -1.00973
2.44289 -1.06082 1.49316 1.98442 -2.65356 0.550679 1.75893 -1.00973
2.44391 -1.06109 1.49333 1.98443 -2.6539 0.550914 1.75892 -1.00973
2.44492 -1.06137 1.49351 1.98445 -2.65424 0.551148 1.75891 -1.00972
2.44592 -1.06165 1.49368 1.98447 -2.65459 0.551385 1.7589 -1.00971
2.44692 -1.06193 1.49386 1.98448 -2.65493 0.551621 1.75889 -1.00971
2.44793 -1.0622 1.49403 1.9845 -2.65528 0.551842 1.75889 -1.0097
2.44891 -1.06248 1.4942 1.98451 -2.65562 0.552066 1.75887 -1.0097
2.44985 -1.06274 1.49437 1.98453 -2.65597 0.552302 1.75886 -1.00969
2.45085 -1.063 1.49455 1.98455 -2.65632 0.552531 1.75884 -1.00968
2.45187 -1.06327 1.49473 1.98456 -2.65665 0.552763 1.75883 -1.00968
2.45289 -1.06353 1.49491 1.98457 -2.657 0.552988 1.75881 -1.00967
2.45388 -1.0638 1.49508 1.98459 -2.65734 0.553213 1.75879 -1.00966
2.45487 -1.06405 1.49526 1.9846 -2.65768 0.553438 1.75876 -1.00965
2.45586 -1.0643 1.49545 1.98461 -2.65803 0.553656 1.75872 -1.00963
2.45691 -1.06454 1.49562 1.98463 -2.65836 0.553877 1.75869 -1.00962
2.45797 -1.06478 1.4958 1.98464 -2.6587 0.554095 1.75865 -1.0096
2.45889 -1.06503 1.49598 1.98466 -2.65903 0.554315 1.75861 -1.00959
2.45988 -1.06528 1.49616 1.98467 -2.65936 0.55454 1.75856 -1.00957
2.46085 -1.06552 1.49635 1.98469 -2.65969 0.554775 1.75851 -1.00956
2.46187 -1.06576 1.49653 1.98471 -2.66002 0.555005 1.75845 -1.00955
2.46298 -1.06599 1.49672 1.98472 -2.66034 0.555236 1.7584 -1.00954
2.46386 -1.06622 1.4969 1.98474 -2.66067 0.555466 1.75834 -1.00953
2.46485 -1.06645 1.49709 1.98475 -2.66098 0.555699 1.75828 -1.00952
2.46592 -1.06668 1.49728 1.98477 -2.6613 0.555935 1.75821 -1.00951
2.46691 -1.06691 1.49746 1.98478 -2.66161 0.556164 1.75814 -1.0095
2.46788 -1.06714 1.49763 1.9848 -2.66194 0.556394 1.75807 -1.00949
2.46885 -1.06735 1.49782 1.98481 -2.66226 0.556621 1.758 -1.00947
2.46985 -1.06758 1.49801 1.98483 -2.66256 0.556854 1.75793 -1.00946
2.47085 -1.06779 1.4982 1.98485 -2.66288 0.557089 1.75786 -1.00945
2.47184 -1.068 1.49838 1.98486 -2.66319 0.557329 1.75779 -1.00944
2.47285 -1.06823 1.49856 1.98488 -2.66351 0.55757 1.75771 -1.00942
2.47385 -1.06844 1.49874 1.98489 -2.66381 0.557802 1.75763 -1.00939
2.47484 -1.06866 1.49893 1.98491 -2.66411 0.558037 1.75755 -1.00937
2.47584 -1.06887 1.49911 1.98493 -2.66443 0.558279 1.75747 -1.00935
2.47691 -1.06908 1.49928 1.98495 -2.66474 0.558529 1.75739 -1.00933
2.47783 -1.06929 1.49947 1.98497 -2.66505 0.55877 1.75731 -1.00929
2.47884 -1.06949 1.49967 1.98499 -2.66535 0.559009 1.75722 -1.00926
2.47984 -1.06971 1.49986 1.985 -2.66565 0.559243 1.75712 -1.00922
2.48085 -1.06991 1.50005 1.98501 -2.66596 0.559488 1.75703 -1.00919
2.48186 -1.07012 1.50023 1.98503 -2.66626 0.559735 1.75693 -1.00915
2.48285 -1.07032 1.50043 1.98505 -2.66657 0.559985 1.75683 -1.0091
2.4839 -1.07052 1.50062 1.98506 -2.66687 0.560227 1.75674 -1.00905
2.48487 -1.07071 1.5008 1.98508 -2.66717 0.560468 1.75663 -1.009
2.48588 -1.07091 1.50099 1.98509 -2.66747 0.560709 1.75652 -1.00895
2.48692 -1.0711 1.50119 1.9851 -2.66778 0.560946 1.7564 -1.0089
2.48789 -1.07128 1.5014 1.98512 -2.66808 0.561189 1.75628 -1.00884
2.48888 -1.07147 1.50159 1.98513 -2.66839 0.561426 1.75615 -1.00878
2.48986 -1.07166 1.50179 1.98514 -2.66869 0.561659 1.75601 -1.00872
2.49088 -1.07185 1.50199 1.98515 -2.66899 0.561902 1.75587 -1.00866
2.49185 -1.07203 1.50218 1.98516 -2.6693 0.562142 1.75572 -1.00859
2.49287 -1.07221 1.50237 1.98517 -2.6696 0.562392 1.75557 -1.00853
2.49387 -1.07239 1.50257 1.98517 -2.66991 0.562636 1.75542 -1.00846
2.49487 -1.07257 1.50277 1.98519 -2.67022 0.562883 1.75526 -1.0084
2.49586 -1.07274 1.50298 1.98519 -2.67051 0.563127 1.75509 -1.00833
2.49692 -1.07291 1.50318 1.9852 -2.67082 0.563368 1.75492 -1.00827
2.49782 -1.07308 1.50339 1.98521 -2.67112 0.563608 1.75473 -1.0082
2.49885 -1.07325 1.5036 1.98522 -2.67143 0.563845 1.75455 -1.00813
2.49986 -1.07342 1.5038 1.98523 -2.67174 0.564083 1.75437 -1.00807


==> exp/franka2.txt <==
forceX forceY forceZ torqueX torqueY torqueZ
-3.64894 -5.26818 2.91394 0.452 -0.479 -0.181
-3.65894 -5.23818 2.81394 0.438 -0.485 -0.183
-3.71894 -5.08818 2.66394 0.425 -0.492 -0.181
-3.63894 -5.04808 2.50394 0.422 -0.486 -0.179
-3.62894 -4.88818 2.47394 0.408 -0.478 -0.176
-3.61894 -4.84818 2.39394 0.39 -0.465 -0.173
-3.53894 -4.55818 2.23394 0.36 -0.448 -0.173
-3.59894 -4.28818 1.93394 0.329 -0.438 -0.164
-3.58894 -3.92818 1.57394 0.272 -0.425 -0.154
-3.60894 -3.65818 0.993944 0.213 -0.417 -0.141
-3.59894 -3.13818 0.183944 0.103 -0.427 -0.131
-3.72884 -2.68818 -0.896056 -0.004 -0.436 -0.121
-3.80894 -2.04818 -2.33606 -0.153 -0.455 -0.124
-4.09894 -1.60818 -3.83606 -0.253 -0.489 -0.106
-3.92894 -1.55818 -5.23606 -0.333 -0.521 -0.098
-4.51894 -0.858176 -6.51596 -0.459 -0.62199 -0.092
-4.61894 -0.688176 -7.59596 -0.515 -0.687 -0.079
-4.37894 -0.478176 -8.13606 -0.565 -0.712 -0.065
-4.52894 0.0818243 -8.46606 -0.586 -0.822 -0.061
-4.40894 0.271824 -8.33606 -0.592 -0.845 -0.068
-4.02894 -0.0381757 -8.25606 -0.575 -0.835 -0.058
-4.08894 0.121824 -8.05606 -0.58499 -0.839 -0.057
-3.57894 -0.0481757 -7.81606 -0.593 -0.751 -0.08
-3.76894 0.361824 -7.29606 -0.589 -0.715 -0.073
-3.44894 0.421824 -7.58606 -0.577 -0.644 -0.05
-3.42894 0.501824 -7.46606 -0.551 -0.565 -0.031
-3.86894 0.411824 -7.10606 -0.497 -0.527 -0.004
-4.30894 0.391924 -6.97606 -0.479 -0.467 0.016
-4.84894 0.641924 -6.85606 -0.503 -0.414 0.028
-5.17894 0.211824 -6.61606 -0.477 -0.361 0.047
-5.80894 0.0818243 -6.54606 -0.482 -0.301 0.057
-6.25894 -0.0781757 -6.47606 -0.485 -0.234 0.069
-6.69894 -0.108176 -6.18606 -0.47 -0.155 0.091
-7.09894 -0.328176 -5.46606 -0.413 -0.084 0.119
-7.23894 -0.358176 -5.55606 -0.392 -0.057 0.133
-7.34894 -0.718176 -4.98606 -0.347 -0.023 0.149
-7.34894 -1.04818 -4.83606 -0.344 -0.029 0.14
-7.11894 -1.16818 -4.15606 -0.341 0.021 0.142
-6.64894 -1.68808 -3.98606 -0.33 0.021 0.131
-6.34894 -1.88818 -3.07606 -0.339 0.051 0.12
-5.94894 -2.53818 -2.91606 -0.357 0.059 0.108
-5.87894 -3.12818 -1.70606 -0.367 0.098 0.109
-5.50894 -3.76818 -0.486056 -0.408 0.231 0.112
-5.27894 -4.42818 -0.00605614 -0.37 0.339 0.111
-5.51894 -4.71818 1.39394 -0.277 0.469 0.12899
-5.30894 -4.79808 1.76394 -0.166 0.559 0.133
-5.46894 -4.76818 2.15394 -0.118 0.561 0.145
-5.39894 -4.72818 3.03394 -0.01899 0.529 0.133
-5.34894 -4.65818 3.73394 0.031 0.51 0.15099
-5.17894 -5.16818 5.14394 0.16 0.483 0.161
-5.11894 -5.48818 6.05394 0.268 0.442 0.155
-4.84894 -5.55818 6.84394 0.321 0.4 0.133
-4.38894 -5.27818 7.03394 0.321 0.338 0.098
-4.10894 -5.11818 7.03394 0.297 0.254 0.085
-3.75894 -5.10818 7.10394 0.285 0.2 0.087
-3.53894 -5.42818 6.49394 0.273 0.122 0.091
-3.50894 -5.35818 6.41394 0.272 0.077 0.103
-3.64894 -5.89818 5.86394 0.30199 0.044 0.119
-3.49894 -5.82818 5.77394 0.307 0.055 0.121
-3.24894 -5.56818 5.56394 0.283 0.042 0.113
-3.24894 -5.52818 5.48394 0.28 0.045 0.11
-3.29894 -5.50818 5.53394 0.27399 0.017 0.111
-3.34894 -5.17818 6.55394 0.287 0.042 0.126
-3.36894 -4.97818 7.26394 0.333 0.075 0.127
-3.65894 -4.62818 8.49394 0.421 0.132 0.132
-3.78894 -4.49818 9.78394 0.541 0.191 0.136
-4.32894 -4.36818 9.94394 0.68 0.199 0.149
-4.85894 -4.46818 10.7339 0.834 0.207 0.15199
-4.99894 -4.52818 10.8539 0.959 0.184 0.14
-5.14894 -4.65818 10.7539 1.077 0.164 0.127
-5.26894 -4.59818 11.3839 1.23 0.193 0.126
-5.09894 -5.01818 12.0039 1.37 0.26 0.134
-5.06894 -5.37818 12.3539 1.497 0.29 0.128
-4.68894 -5.77818 12.7039 1.627 0.363 0.114
-4.27894 -5.78818 13.1439 1.716 0.425 0.094
-4.13894 -6.16818 13.0339 1.817 0.471 0.074
-3.57894 -6.18818 12.4139 1.848 0.54 0.064
-3.57894 -6.02818 11.8439 1.891 0.551 0.069
-3.49894 -6.06818 10.9539 1.873 0.53899 0.084
-3.95884 -5.81818 9.70394 1.817 0.446 0.091
-4.10894 -5.69818 9.14404 1.8 0.419 0.108
-4.52894 -5.99818 8.69394 1.749 0.37 0.114
-4.48894 -6.04818 8.05394 1.666 0.30899 0.103
-4.45884 -6.37818 6.97394 1.559 0.217 0.082
-4.34894 -6.32818 6.09394 1.507 0.16 0.09
-4.39894 -6.60818 5.49394 1.396 0.068 0.088
-4.09894 -6.90818 4.77394 1.29 -0.014 0.083
-3.87894 -7.09818 3.08394 1.156 -0.141 0.087
-4.12894 -7.21818 2.47394 1.058 -0.253 0.111
-4.03894 -7.42818 1.92394 0.994 -0.308 0.126
-4.19894 -7.26808 1.62394 0.961 -0.371 0.169
-4.14894 -7.12818 1.01394 0.945 -0.438 0.214
-4.12894 -7.42818 0.833944 0.985 -0.527 0.25799
-3.45894 -8.32818 0.553944 1.042 -0.61 0.30399
-4.22884 -7.74818 0.163944 0.96 -0.79 0.363
-4.61894 -7.40818 -0.136056 0.852 -0.958 0.397
-4.88894 -7.16818 0.0739439 0.77 -1.043 0.417
-4.96894 -7.14818 0.183944 0.687 -1.09 0.403
-4.82894 -6.74818 0.373944 0.611 -1.062 0.377
-4.17894 -6.81818 0.693944 0.53899 -1.023 0.335
-3.73894 -6.27818 0.533944 0.46 -1.002 0.299
-3.43894 -6.17818 0.603944 0.412 -0.961 0.263
-3.13894 -5.34818 -0.116056 0.285 -0.963 0.239
-2.89894 -5.16818 -0.396056 0.211 -0.885 0.2
-2.56894 -4.76818 -0.576056 0.125 -0.787 0.165
-2.49894 -4.54808 -0.886056 0.071 -0.711 0.163
-2.15894 -4.62818 -1.63606 0.004 -0.607 0.153
-2.35884 -4.06808 -2.42606 -0.112 -0.524 0.162
-2.32894 -4.24818 -3.49606 -0.165 -0.499 0.2
-2.90894 -3.76818 -4.63606 -0.26499 -0.512 0.236
-3.48894 -3.41818 -5.88606 -0.353 -0.509 0.273
-4.61894 -2.42818 -7.27606 -0.457 -0.561 0.313
-4.54894 -2.47818 -8.20606 -0.477 -0.522 0.335
-5.17894 -2.47818 -8.90606 -0.506 -0.544 0.348
-5.40894 -1.74818 -9.23606 -0.577 -0.5 0.335
-5.35894 -1.01818 -9.57606 -0.689 -0.464 0.29499
-5.24894 -0.368176 -9.78606 -0.763 -0.429 0.275
-4.87894 0.181824 -10.5661 -0.917 -0.406 0.234
-5.26894 0.581924 -11.1261 -0.997 -0.43 0.232
-5.07894 0.381824 -11.2961 -1.09 -0.43 0.219
-5.49894 0.421824 -11.1961 -1.145 -0.416 0.228
-5.34894 -0.0181757 -11.1061 -1.187 -0.341 0.234
-5.83894 -0.258076 -10.6361 -1.188 -0.28799 0.262
-5.95884 -0.688176 -9.56606 -1.15 -0.166 0.30399
-6.30894 -1.02818 -9.13606 -1.053 -0.093 0.36
-6.39894 -1.66818 -7.81606 -0.907 0.029 0.412
-6.76894 -1.61818 -7.34596 -0.818 0.122 0.449
-6.90894 -2.22818 -6.38606 -0.681 0.197 0.469
-7.20894 -2.07818 -5.78606 -0.605 0.28099 0.47
-7.34894 -2.26818 -5.32606 -0.532 0.36 0.463
-7.26894 -2.41818 -4.61606 -0.457 0.442 0.455
-7.75894 -2.72818 -4.08606 -0.442 0.452 0.454
-7.52894 -3.09818 -3.79606 -0.406 0.514 0.454
-7.64894 -3.33818 -3.73606 -0.432 0.501 0.453
-7.79894 -3.84818 -3.21606 -0.392 0.496 0.46
-7.58894 -3.93818 -2.29606 -0.419 0.563 0.455
-7.72894 -4.44818 -1.31606 -0.387 0.62 0.451
-7.50894 -4.78818 -0.00605614 -0.356 0.71 0.444
-7.04894 -5.37818 1.72394 -0.32499 0.844 0.429
-6.82894 -5.58818 3.65394 -0.285 0.918 0.401
-6.06894 -5.45818 5.47394 -0.312 1.028 0.373
-5.53894 -6.15818 6.86394 -0.296 1.064 0.347
-5.20884 -6.37818 7.22394 -0.308 1.04499 0.333
-5.32894 -7.13818 6.80394 -0.262 0.897 0.306
-5.04894 -7.43818 6.28394 -0.248 0.773 0.29499
-4.93894 -7.74818 5.46394 -0.183 0.538 0.25099
-4.41894 -7.77818 4.86394 -0.18 0.31 0.228
-4.05894 -7.53818 3.84394 -0.182 0.04 0.197
-3.86894 -7.33818 3.15394 -0.181 -0.15 0.177
-3.79894 -7.32818 2.27394 -0.143 -0.226 0.17
-3.97884 -7.08818 1.91394 -0.121 -0.287 0.161
-4.01894 -6.84818 1.46394 -0.107 -0.31799 0.147
-4.06894 -6.82818 1.13394 -0.089 -0.31099 0.138
-4.04894 -6.62818 1.17394 -0.084 -0.31799 0.114
-3.89894 -6.14818 1.26394 -0.101 -0.30899 0.087
-3.94894 -6.09818 1.40394 -0.085 -0.34 0.069
-3.86894 -5.78818 1.69394 -0.071 -0.334 0.058
-3.80894 -5.51818 2.21394 -0.054 -0.34 0.042
-3.91894 -5.41818 3.01394 -0.003 -0.334 0.033
-3.96894 -5.18818 3.85394 0.048 -0.333 0.021
-4.26894 -5.08818 4.78394 0.133 -0.342 0.02
-4.36894 -5.08818 5.96394 0.246 -0.305 0.025
-4.69894 -5.07818 7.06394 0.407 -0.277 0.028
-4.68894 -4.89818 8.51394 0.589 -0.166 0.035
-4.81894 -4.64818 9.59394 0.776 -0.073 0.029
-4.63894 -4.19818 10.5939 0.941 0.044 0.01799
-4.62894 -3.97818 11.2539 1.104 0.141 0.011
-4.22884 -3.94818 11.7139 1.293 0.256 0.002
-3.81894 -4.42818 12.244 1.504 0.382 -0.013
-3.77894 -4.47818 12.9039 1.724 0.459 -0.022
-3.42894 -4.42818 13.4639 1.973 0.54799 -0.027
-3.45894 -4.49818 13.5239 2.149 0.578 -0.04
-3.66894 -4.19818 13.4439 2.216 0.545 -0.051
-3.56894 -3.95818 13.2839 2.253 0.51099 -0.048
-4.06894 -4.06808 13.0439 2.236 0.435 -0.049
-4.06894 -4.02818 11.7639 2.178 0.372 -0.051
-4.62894 -4.13818 11.7839 2.124 0.28099 -0.058
-4.56894 -3.97818 10.6539 2.006 0.26 -0.07
-4.95884 -4.16818 10.2839 1.973 0.219 -0.088
-5.02894 -4.47818 9.11394 1.827 0.126 -0.131
-4.69894 -4.56808 8.21394 1.7 0.067 -0.155
-4.49894 -5.42818 7.77394 1.581 -0.024 -0.218
-4.58894 -5.42818 7.16394 1.394 -0.149 -0.283
-3.97884 -6.30818 6.93394 1.342 -0.177 -0.363
-4.01894 -6.16818 6.73394 1.219 -0.284 -0.42
-4.12894 -6.71818 6.64394 1.23099 -0.341 -0.404
-4.42894 -7.66818 6.48394 1.263 -0.403 -0.31799
-4.73894 -7.85818 5.95394 1.242 -0.503 -0.23
-4.98894 -8.37818 5.09394 1.184 -0.607 -0.165
-5.17894 -8.55808 4.71394 1.12399 -0.7 -0.122
-4.98894 -8.90818 3.93394 1.02199 -0.804 -0.122
-4.85894 -8.97818 3.47394 0.951 -0.89 -0.093
-4.30894 -8.63818 2.37394 0.782 -0.934 -0.057
-4.08894 -8.33818 1.34394 0.591 -1.011 -0.007
-3.65894 -8.20818 0.563944 0.437 -1.02199 0.025
-3.14894 -7.33818 -0.216056 0.262 -1.008 0.021
-2.44894 -7.53818 0.103944 0.199 -0.959 0.041
-2.18894 -7.47818 -0.0760561 0.068 -1.02 0.055
-1.75894 -6.93818 0.0339439 -0.062 -1.05999 0.078
-1.33894 -7.55808 0.493944 -0.117 -1.14199 0.109
-1.09894 -7.68818 0.523944 -0.224 -1.255 0.121
-0.918844 -7.44818 0.563944 -0.276 -1.299 0.122
-0.588944 -8.17818 1.47394 -0.26 -1.318 0.115
-0.568944 -8.27818 1.80394 -0.256 -1.301 0.105
-0.878944 -8.26808 2.12394 -0.247 -1.28199 0.114
-0.998944 -7.90818 2.04394 -0.239 -1.206 0.128
-1.56894 -7.74818 2.02394 -0.157 -1.086 0.14399
-2.26894 -7.27818 1.95394 -0.079 -0.909 0.15
-2.49894 -6.68818 1.86394 -0.015 -0.716 0.13
-3.04894 -6.48818 1.88394 0.022 -0.653 0.127
-3.13894 -6.30818 1.93394 0.039 -0.6 0.132
-3.35894 -5.88818 1.97394 0.028 -0.57599 0.136
-3.57894 -5.33818 2.02394 0.013 -0.545 0.139
-3.67894 -5.10818 2.22394 0.022 -0.513 0.139
-3.58894 -4.99818 2.34394 0.029 -0.483 0.135
-3.70884 -5.08818 2.36394 0.002 -0.529 0.134
-3.45894 -4.68818 2.56394 0 -0.51 0.13
-3.05894 -5.45818 2.77394 0.023 -0.538 0.14
-3.15894 -5.15818 2.36394 -0.053 -0.603 0.127
-3.41894 -4.75818 2.22394 -0.049 -0.592 0.116
-3.55894 -4.56808 2.38404 0.006 -0.51599 0.111
-3.72884 -4.40818 2.33394 0.056 -0.438 0.104
-3.77894 -4.47818 2.45394 0.113 -0.373 0.102
-3.75894 -4.75818 2.52394 0.157 -0.335 0.101
-3.93894 -5.04808 2.70394 0.196 -0.32499 0.102
-3.96894 -5.35818 2.73394 0.226 -0.315 0.1
-3.96894 -5.25818 2.75394 0.238 -0.286 0.097
-4.11894 -5.15818 2.79394 0.239 -0.284 0.095
-4.04894 -5.05818 2.76394 0.242 -0.279 0.093
-3.71894 -5.03818 2.63404 0.247 -0.26 0.079
-3.53894 -5.01818 2.58394 0.23 -0.257 0.066
-3.54894 -4.86818 2.61394 0.222 -0.256 0.065
-3.60894 -4.76818 2.62394 0.231 -0.245 0.071
-3.46894 -4.81808 2.73394 0.241 -0.236 0.078
-3.34894 -4.94818 2.73394 0.247 -0.234 0.083
-3.33894 -4.99818 2.64394 0.247 -0.239 0.086


==> exp/ft2.txt <==
forceX forceY forceZ torqueX torqueY torqueZ
-3.31894 -3.69818 0.983944 0.254 -0.187 0.046
-3.28894 -3.67818 1.00394 0.26 -0.18 0.045
-3.28894 -3.63818 1.02394 0.26 -0.175 0.045
-3.26894 -3.63818 0.973944 0.26499 -0.171 0.046
-3.25894 -3.63818 1.06394 0.266 -0.166 0.048
-3.28894 -3.64818 1.02394 0.26499 -0.165 0.049
-3.29894 -3.59818 1.12394 0.26499 -0.163 0.052
-3.35894 -3.63818 0.963944 0.257 -0.168 0.054
-3.38894 -3.57818 0.753944 0.239 -0.172 0.053
-3.41894 -3.52818 0.233944 0.211 -0.186 0.052
-3.32894 -3.31808 -0.266056 0.178 -0.185 0.048
-3.40894 -3.16818 -1.02606 0.138 -0.204 0.047
-3.42894 -2.83818 -1.75606 0.091 -0.222 0.048
-3.37894 -2.63818 -2.13606 0.033 -0.184 0.043
-3.72884 -2.09818 -2.87606 -0.042 -0.198 0.049
-3.86894 -1.95818 -3.17606 -0.053 -0.201 0.07
-3.94894 -2.22818 -3.07606 -0.043 -0.191 0.092
-4.18894 -1.99818 -3.42606 -0.064 -0.205 0.114
-4.09894 -1.91818 -3.99606 -0.071 -0.171 0.13
-4.40894 -1.76818 -3.99606 -0.082 -0.163 0.136
-4.55894 -1.48818 -4.20606 -0.115 -0.17 0.138
-4.58894 -1.40818 -4.28606 -0.153 -0.165 0.138
-4.46894 -1.46818 -4.76596 -0.189 -0.166 0.136
-4.33894 -1.58818 -4.89606 -0.216 -0.165 0.138
-4.42894 -1.62818 -4.78606 -0.239 -0.15199 0.134
-4.54894 -2.05818 -4.50606 -0.221 -0.126 0.13
-4.82894 -1.79818 -4.12606 -0.246 -0.099 0.135
-4.65894 -2.13818 -3.79606 -0.211 -0.028 0.14399
-5.13894 -2.17818 -3.32606 -0.188 0.003 0.174
-5.21894 -2.31818 -3.10606 -0.168 0.046 0.209
-5.28894 -2.42818 -2.96606 -0.169 0.07599 0.229
-5.22884 -2.39818 -2.79606 -0.186 0.125 0.24
-5.41894 -2.55818 -2.43606 -0.186 0.15199 0.249
-5.16894 -2.92818 -2.49606 -0.184 0.181 0.241
-5.20884 -2.95818 -2.39606 -0.232 0.174 0.235
-5.21894 -3.19818 -2.34596 -0.25099 0.187 0.262
-5.33894 -3.60818 -2.34596 -0.253 0.196 0.28799
-5.47884 -3.63818 -1.93606 -0.241 0.235 0.31099
-5.93894 -4.02818 -1.19606 -0.185 0.27399 0.317
-5.86894 -4.13818 -1.31606 -0.133 0.319 0.301
-6.22894 -3.92818 -0.586056 -0.079 0.331 0.282
-6.18894 -3.85818 -0.506056 -0.021 0.286 0.254
-6.11894 -3.74818 -0.126056 0.098 0.18 0.212
-5.68894 -3.33818 -0.0660561 0.111 0.111 0.185
-5.12894 -3.29808 -0.326056 0.115 -0.01899 0.147
-4.43894 -3.16818 -0.765956 0.084 -0.165 0.107
-4.09894 -3.43818 -0.676056 0.051 -0.314 0.064
-2.76894 -3.86818 -0.246056 0.04 -0.391 0
-1.48894 -3.70818 0.0739439 -0.022 -0.448 -0.055
-0.728944 -4.17818 -0.196056 0.004 -0.509 -0.07599
-0.828944 -4.63818 -0.346056 0.07599 -0.53399 -0.054
-0.878944 -4.35818 -0.216056 0.098 -0.476 -0.03
-1.16894 -4.19818 -0.166056 0.131 -0.393 -0.00899
-1.47894 -4.33818 0.903944 0.193 -0.26 0.014
-1.71894 -4.13818 2.08394 0.222 -0.104 0.052
-2.12894 -4.48818 2.79394 0.26 0.013 0.103
-2.66894 -4.55818 3.21394 0.324 0.061 0.149
-3.45894 -4.15818 3.31394 0.31099 0.025 0.181
-3.83894 -4.49818 3.40394 0.378 0.026 0.185
-3.96894 -4.51818 2.85394 0.382 -0.02 0.148
-4.45884 -4.17818 3.05394 0.379 -0.049 0.104
-4.65894 -4.02818 3.37394 0.362 -0.058 0.046
-4.62894 -3.73818 3.55394 0.306 -0.04 0.00899
-4.43894 -3.80818 2.93394 0.268 -0.043 -0.006
-4.63894 -3.87818 2.55394 0.244 -0.073 0.011
-4.29894 -3.76818 2.12394 0.216 -0.071 0.054
-4.15894 -4.10818 1.66394 0.222 -0.102 0.095
-3.92894 -4.09818 1.35394 0.226 -0.11 0.121
-3.83894 -3.95818 1.39394 0.237 -0.107 0.125
-3.78894 -3.82818 1.25394 0.239 -0.147 0.109
-4.01894 -3.83818 1.40394 0.26699 -0.16 0.113
-3.97884 -3.74818 1.30394 0.297 -0.195 0.111
-4.28894 -3.36818 1.58394 0.316 -0.214 0.099
-4.32894 -3.27818 1.64394 0.307 -0.241 0.062
-4.21894 -2.95818 2.02394 0.294 -0.199 0.025
-4.04894 -2.56818 2.91394 0.3 -0.089 -0.003
-4.22884 -2.47818 4.19394 0.375 0.028 -0.011
-4.27894 -2.22818 5.15394 0.426 0.132 0
-4.23894 -2.33818 5.37394 0.517 0.193 0.03599
-4.06894 -2.76818 5.83394 0.617 0.254 0.084
-4.43894 -3.08818 5.57394 0.688 0.193 0.115
-4.66894 -2.91818 5.73394 0.735 0.173 0.143
-4.74894 -2.71818 5.74394 0.763 0.134 0.148
-4.59894 -2.29818 5.31394 0.771 0.099 0.15199
-4.24894 -2.13818 5.24394 0.765 0.08 0.142
-4.03894 -1.88818 4.62394 0.77 0.017 0.131
-3.75894 -1.63818 4.97394 0.797 0 0.105
-3.36894 -1.21818 5.12394 0.792 0.03 0.084
-3.52894 -0.928176 5.21394 0.805 0.054 0.063
-3.38894 -0.558176 6.38404 0.805 0.161 0.059
-3.84894 -0.628176 6.88404 0.873 0.219 0.073
-4.24894 -0.548176 6.93394 0.869 0.268 0.105
-4.76894 -1.00818 6.52394 0.891 0.272 0.128
-5.18894 -0.998176 6.44394 0.882 0.29 0.161
-6.23894 -0.918176 7.05394 0.847 0.28 0.15899
-6.29894 -1.34818 6.49394 0.84 0.31099 0.14399
-6.56894 -1.31818 6.04394 0.782 0.30199 0.109
-6.47894 -1.45818 5.13404 0.746 0.275 0.105
-6.19894 -1.97818 4.60394 0.711 0.244 0.115
-6.24894 -2.01818 4.08394 0.651 0.128 0.119
-5.55894 -2.37818 3.41394 0.595 0.073 0.121
-5.13894 -2.58818 2.56394 0.572 -0.031 0.14
-4.64894 -3.41818 2.94394 0.609 -0.089 0.141
-4.19894 -3.30818 2.58394 0.566 -0.222 0.132
-3.25894 -3.88818 2.87394 0.558 -0.264 0.106
-2.63894 -3.94818 2.52394 0.454 -0.373 0.071
-2.22894 -4.67818 2.68394 0.439 -0.422 0.021
-1.99894 -4.63818 2.72394 0.394 -0.414 -0.012
-1.94894 -4.81808 2.74394 0.387 -0.37 -0.055
-2.21894 -5.39818 2.24394 0.394 -0.384 -0.094
-2.51894 -5.54818 1.28394 0.317 -0.398 -0.049
-2.72894 -5.88818 0.493944 0.269 -0.403 0.031
-2.99894 -6.01818 0.00394386 0.211 -0.438 0.083
-2.70894 -6.28818 0.0539439 0.158 -0.438 0.085
-2.57894 -5.76818 -0.0860561 0.086 -0.452 0.087
-2.18894 -6.04818 0.783944 0.088 -0.433 0.059
-1.83894 -5.51818 1.05394 0.052 -0.403 0.026
-1.80894 -5.55818 1.36394 0.068 -0.37 -0.002
-1.81894 -4.76818 0.903944 0.013 -0.363 -0.017
-1.97894 -5.14818 1.24394 0.065 -0.324 -0.021
-2.45894 -4.71818 0.983944 0.066 -0.287 0.003
-2.87894 -4.48818 1.07394 0.112 -0.178 0.034
-3.60894 -3.91818 0.963944 0.106 -0.108 0.047
-3.86894 -3.97818 0.743944 0.14399 -0.045 0.063
-4.74894 -3.57818 0.473944 0.158 -0.02 0.084
-4.71894 -3.31808 0.663944 0.16 0.021 0.105
-5.10894 -2.99818 0.543944 0.156 -0.011 0.126
-4.57894 -3.33818 0.673944 0.16 -0.01 0.139
-4.27894 -3.19818 -0.0460561 0.042 -0.133 0.141
-3.67894 -3.52818 -0.166056 0.007 -0.149 0.14
-3.06894 -3.82818 -0.476056 -0.103 -0.183 0.115
-3.22894 -3.68818 -0.876056 -0.187 -0.249 0.114
-2.79894 -4.16818 -1.11606 -0.205 -0.197 0.139
-3.35894 -4.35818 -1.57606 -0.192 -0.222 0.183
-3.78894 -3.97818 -2.09596 -0.208 -0.214 0.201
-3.91894 -3.74818 -2.73606 -0.183 -0.184 0.195
-4.50894 -3.28818 -2.73606 -0.178 -0.181 0.142
-4.36894 -2.46818 -3.00606 -0.212 -0.127 0.07599
-4.84894 -2.39818 -3.20606 -0.188 -0.1 0.046
-5.22884 -2.29818 -3.34596 -0.18 -0.081 0.07599
-5.69894 -2.21818 -3.54606 -0.164 -0.074 0.162
-5.70884 -2.16818 -3.70606 -0.15 -0.075 0.233
-5.58894 -1.96818 -3.50606 -0.145 -0.074 0.264
-5.51894 -2.04818 -3.16606 -0.168 -0.12 0.217
-4.64894 -1.92818 -3.13606 -0.209 -0.014 0.125
-5.21894 -2.04818 -2.16606 -0.21 -0.004 0.063
-4.58894 -2.57818 -2.00606 -0.135 0.067 0.068
-4.97884 -2.87818 -1.65606 -0.075 0.053 0.126
-5.18894 -3.01818 -1.19606 -0.03 0.03599 0.191
-4.92894 -2.69818 -0.676056 -0.023 0.081 0.232
-4.78894 -3.02818 -0.466056 0.026 0.062 0.221
-4.73894 -2.80818 -0.286056 0.001 0.055 0.182
-4.76894 -3.13818 0.0139439 0.005 0.04 0.142
-4.17894 -3.10818 0.213944 -0.01899 0.101 0.115
-4.44894 -3.39818 0.283944 -0.006 0.075 0.099
-4.44894 -3.10818 0.973944 -0.025 0.104 0.085
-4.25894 -3.09818 1.02394 -0.007 0.166 0.087
-4.38894 -3.06808 1.30394 -0.023 0.161 0.075
-4.26894 -3.23818 0.923944 -0.024 0.15099 0.07199
-4.36894 -3.38818 0.943944 -0.06 0.104 0.084
-4.23894 -3.83818 1.03394 -0.028 0.087 0.109
-4.15894 -3.86818 1.19394 -0.039 0.017 0.113
-3.78894 -4.05818 1.83394 0.002 0.017 0.115
-3.70884 -4.08818 2.20394 -0.014 -0.006 0.1
-3.63894 -4.74818 2.61394 0.01 -0.065 0.073
-2.86894 -4.65818 2.78394 0.013 -0.045 0.067
-3.06894 -4.85818 2.72394 0.048 -0.104 0.065
-3.00894 -4.82818 2.94394 0.07599 -0.108 0.074
-3.00894 -5.07818 2.67404 0.118 -0.177 0.064
-3.15894 -5.09818 1.98394 0.138 -0.22 0.055
-3.41894 -4.81808 1.54394 0.109 -0.26 0.029
-3.41894 -4.67818 1.18394 0.119 -0.247 0.012
-3.70884 -4.31808 1.10394 0.112 -0.247 0
-3.57894 -4.00818 1.08394 0.112 -0.199 -0.016
-4.04894 -3.75818 1.04394 0.089 -0.189 -0.016
-4.00894 -3.61818 0.843944 0.1 -0.15099 0.007
-4.28894 -3.31808 0.843944 0.084 -0.109 0.059
-4.32894 -3.50818 0.813944 0.124 -0.1 0.099
-4.66894 -3.57818 0.903944 0.16 -0.128 0.119
-4.69894 -3.46818 1.11394 0.176 -0.135 0.109
-4.75894 -3.50818 1.12394 0.196 -0.149 0.086
-4.94894 -3.39818 1.19394 0.216 -0.155 0.065
-4.80894 -3.07818 1.47394 0.228 -0.125 0.04
-4.72884 -2.87818 1.77394 0.226 -0.094 0.00899
-4.63894 -2.69818 2.36394 0.226 -0.051 -0.01
-4.59894 -2.64818 3.04394 0.247 -0.022 -0.015
-4.35894 -2.79818 3.92404 0.293 0.015 0.01
-4.11894 -3.02818 4.26394 0.338 0.015 0.048
-3.65894 -3.41818 4.89394 0.411 0.027 0.075
-3.47894 -3.82818 5.27394 0.483 0.014 0.087
-3.28894 -3.87818 5.25394 0.537 -0.01 0.077
-3.20894 -3.87818 5.64394 0.575 -0.003 0.074
-3.16894 -3.78818 5.71394 0.58999 -0.028 0.047
-3.06894 -3.67818 5.45394 0.589 -0.03 0.013
-3.17894 -3.22818 5.10394 0.552 -0.031 -0.024
-3.26894 -3.06808 5.28394 0.566 -0.012 -0.056
-3.54894 -3.05818 5.05394 0.559 -0.03 -0.069
-3.56894 -2.50818 4.32394 0.52499 -0.026 -0.058
-3.67894 -2.92818 4.53394 0.59899 -0.00899 -0.028
-4.11894 -2.53818 4.35394 0.589 -0.02 -0.005
-3.97884 -2.26818 4.28394 0.57599 0.014 0.004
-3.98894 -3.04808 3.94394 0.603 0.012 -0.007
-4.12894 -2.77818 4.12394 0.54 -0.004 -0.012
-3.97884 -3.01818 3.68394 0.507 -0.026 -0.01899
-4.10894 -3.29808 3.35394 0.462 -0.089 -0.02
-3.90894 -3.62818 3.20394 0.431 -0.101 -0.017
-4.02894 -3.94818 3.07394 0.406 -0.148 -0.014
-3.91894 -4.35818 2.82394 0.426 -0.175 -0.008
-4.10894 -4.72818 2.74394 0.422 -0.242 0.005
-3.98894 -4.81808 2.46394 0.415 -0.282 0.016
-3.86894 -5.04808 2.01394 0.397 -0.316 0.023
-3.82894 -4.88818 1.52394 0.345 -0.397 0.026
-3.44894 -5.03818 1.06394 0.317 -0.402 0.02
-3.59894 -5.09818 1.32394 0.303 -0.431 0.001
-3.31894 -5.24818 1.19394 0.293 -0.467 -0.01
-3.00894 -5.20818 1.39394 0.299 -0.451 -0.01799
-2.94894 -5.50818 1.91394 0.322 -0.452 -0.033
-2.84894 -5.27818 1.39394 0.298 -0.451 -0.039
-1.21894 -6.88818 1.95394 0.45 -0.323 -0.055
-2.22894 -5.78818 0.963944 0.271 -0.426 -0.041
-2.50894 -3.73818 0.0939439 0.12 -0.446 -0.001
-2.75894 -4.53818 1.17394 0.175 -0.417 0.029
-2.63894 -3.99818 0.923944 0.097 -0.436 0.015
-2.57894 -4.45818 1.14394 0.094 -0.435 -0.005
-2.39894 -4.45818 1.26394 0.078 -0.437 -0.032
-2.36894 -4.77818 1.47394 0.111 -0.402 -0.044
-2.37894 -4.76818 1.75394 0.122 -0.366 -0.047
-2.70894 -4.75818 1.91394 0.115 -0.362 -0.04
-2.64894 -4.65818 2.19394 0.136 -0.31099 -0.029
-2.80894 -4.48818 2.25394 0.143 -0.292 -0.021
-2.96894 -4.07818 2.25394 0.142 -0.276 -0.016
-2.92894 -4.07818 2.41394 0.17 -0.237 -0.028
-3.17894 -3.76818 2.47394 0.171 -0.221 -0.037
-3.35894 -3.64818 2.56394 0.178 -0.206 -0.042
-3.44894 -3.39818 2.67404 0.19 -0.17 -0.044
-3.66894 -3.44818 2.80394 0.21 -0.162 -0.041
-3.79894 -3.69818 2.68394 0.241 -0.175 -0.035
-3.96894 -3.72818 2.54394 0.242 -0.185 -0.029
-3.93894 -3.90818 2.65394 0.247 -0.176 -0.024
-3.91894 -4.08818 2.84394 0.256 -0.187 -0.01799
-3.94894 -4.16818 2.86394 0.266 -0.197 -0.021
-3.88894 -4.15818 2.71394 0.25099 -0.208 -0.035
-3.73894 -4.10818 2.75394 0.248 -0.211 -0.045
-3.59894 -4.08818 2.78394 0.24 -0.203 -0.052
-3.58894 -4.06808 2.62394 0.221 -0.212 -0.06
-3.52894 -4.19818 2.72394 0.22 -0.214 -0.063
-3.43894 -4.26818 2.73394 0.208 -0.219 -0.055
-3.42894 -4.27818 2.57394 0.195 -0.234 -0.041
-3.39894 -4.51818 2.51394 0.202 -0.246 -0.039
-3.24894 -4.43818 2.39394 0.184 -0.248 -0.031
-3.24894 -4.64818 2.41394 0.198 -0.259 -0.022
-3.21894 -4.73818 2.48394 0.192 -0.277 -0.016
-3.17894 -4.72818 2.42404 0.195 -0.29 -0.01
-3.22894 -4.68818 2.43394 0.19 -0.294 -0.007
-3.26894 -4.62818 2.48394 0.19 -0.296 -0.01
-3.25894 -4.73818 2.46394 0.186 -0.305 -0.012
-3.19894 -4.60818 2.42404 0.175 -0.308 -0.017
-3.16894 -4.62818 2.43394 0.178 -0.308 -0.023
-3.23894 -4.53818 2.41394 0.18 -0.313 -0.029


==> exp/model1.txt <==
Time j1 j2 j3 j4 j5 j6 j7
0.0208066 -1.03125 1.48847 2.03165 -2.6575 0.584759 1.62845 -1.0147
0.0218446 -1.03125 1.48847 2.03166 -2.6575 0.584759 1.62846 -1.0147
0.0228264 -1.03125 1.48847 2.03165 -2.6575 0.584758 1.62846 -1.0147
0.023819 -1.03125 1.48847 2.03165 -2.65751 0.584759 1.62846 -1.0147
0.0248008 -1.03125 1.48847 2.03165 -2.65751 0.584757 1.62846 -1.0147
0.0258377 -1.03125 1.48847 2.03166 -2.6575 0.584756 1.62847 -1.01471
0.026917 -1.03125 1.48847 2.03166 -2.65751 0.584766 1.62847 -1.0147
0.0277748 -1.03125 1.48847 2.03166 -2.65751 0.584765 1.62846 -1.0147
0.0287764 -1.03126 1.48847 2.03166 -2.65751 0.584758 1.62845 -1.01469
0.0298111 -1.03125 1.48848 2.03166 -2.65751 0.584763 1.62846 -1.01469
0.0308161 -1.03126 1.48848 2.03167 -2.65752 0.584764 1.62846 -1.01469
0.0317981 -1.03126 1.48848 2.03167 -2.65752 0.584764 1.62846 -1.01469
0.0327625 -1.03126 1.48847 2.03167 -2.65752 0.58477 1.62846 -1.01469
0.0337889 -1.03126 1.48847 2.03167 -2.65752 0.584768 1.62845 -1.01469
0.0348141 -1.03125 1.48847 2.03167 -2.65752 0.584766 1.62845 -1.01469
0.0357966 -1.03126 1.48847 2.03167 -2.65753 0.584773 1.62845 -1.01469
0.0367756 -1.03125 1.48848 2.03167 -2.65752 0.584768 1.62845 -1.01468
0.0377669 -1.03125 1.48848 2.03168 -2.65753 0.584779 1.62846 -1.01468
0.0387864 -1.03126 1.48848 2.03167 -2.65753 0.584773 1.62845 -1.01468
0.0397899 -1.03126 1.48848 2.03167 -2.65753 0.584769 1.62844 -1.01468
0.0407858 -1.03126 1.48848 2.03168 -2.65753 0.584767 1.62844 -1.01468
0.0418196 -1.03125 1.48848 2.03168 -2.65753 0.58477 1.62845 -1.01468
0.0427954 -1.03126 1.48848 2.03168 -2.65753 0.584773 1.62845 -1.01468
0.0438647 -1.03126 1.48848 2.03168 -2.65753 0.584769 1.62844 -1.01468
0.0450122 -1.03126 1.48848 2.03167 -2.65753 0.584769 1.62844 -1.01468
0.0458212 -1.03126 1.48848 2.03168 -2.65753 0.584775 1.62845 -1.01468
0.0468171 -1.03125 1.48848 2.03168 -2.65753 0.584772 1.62845 -1.01468
0.0477679 -1.03126 1.48848 2.03168 -2.65753 0.584779 1.62846 -1.01468
0.048794 -1.03126 1.48848 2.03168 -2.65753 0.584771 1.62845 -1.01468
0.0498199 -1.03125 1.48848 2.03168 -2.65754 0.584779 1.62845 -1.01468
0.0508337 -1.03125 1.48848 2.03168 -2.65754 0.584779 1.62845 -1.01468
0.0517819 -1.03126 1.48848 2.03168 -2.65754 0.584775 1.62845 -1.01468
0.0528076 -1.03125 1.48848 2.03168 -2.65754 0.584779 1.62845 -1.01468
0.0538557 -1.03126 1.48848 2.03168 -2.65754 0.584776 1.62845 -1.01468
0.0548122 -1.03126 1.48848 2.03168 -2.65754 0.584783 1.62845 -1.01468
0.0557995 -1.03126 1.48848 2.03168 -2.65754 0.584782 1.62845 -1.01468
0.0567439 -1.03126 1.48848 2.03168 -2.65754 0.584776 1.62845 -1.01467
0.0577397 -1.03127 1.48848 2.03168 -2.65754 0.58478 1.62844 -1.01467
0.0588069 -1.03127 1.48848 2.03168 -2.65754 0.584777 1.62844 -1.01467
0.0597744 -1.03127 1.48848 2.03169 -2.65755 0.58478 1.62845 -1.01467
0.0608568 -1.03127 1.48848 2.03169 -2.65755 0.58478 1.62844 -1.01466
0.0618579 -1.03127 1.48848 2.03169 -2.65755 0.584786 1.62844 -1.01466
0.0627825 -1.03127 1.48848 2.03168 -2.65755 0.58478 1.62844 -1.01466
0.0637832 -1.03127 1.48848 2.03169 -2.65755 0.58478 1.62844 -1.01466
0.0648146 -1.03127 1.48848 2.03168 -2.65755 0.584778 1.62843 -1.01466
0.0658474 -1.03127 1.48848 2.03168 -2.65755 0.584777 1.62844 -1.01465
0.0669613 -1.03128 1.48848 2.03168 -2.65755 0.584775 1.62843 -1.01465
0.0680282 -1.03128 1.48848 2.03169 -2.65756 0.584782 1.62843 -1.01465
0.0688138 -1.03129 1.48848 2.03169 -2.65756 0.584779 1.62843 -1.01465
0.0698159 -1.03128 1.48849 2.03169 -2.65756 0.584777 1.62843 -1.01464
0.0707738 -1.03129 1.48848 2.03169 -2.65756 0.584783 1.62843 -1.01464
0.0718112 -1.03129 1.48849 2.03169 -2.65756 0.584784 1.62842 -1.01464
0.0728183 -1.0313 1.48849 2.03169 -2.65756 0.58478 1.62842 -1.01463
0.0738258 -1.0313 1.48849 2.03169 -2.65757 0.584781 1.62843 -1.01463
0.0749052 -1.0313 1.48849 2.03169 -2.65756 0.58478 1.62842 -1.01463
0.0757904 -1.03131 1.48849 2.03169 -2.65757 0.584784 1.62842 -1.01462
0.0768127 -1.03131 1.48849 2.03169 -2.65757 0.584786 1.62842 -1.01462
0.0777829 -1.03131 1.48849 2.03169 -2.65757 0.584781 1.62841 -1.01461
0.0787995 -1.03132 1.48849 2.03169 -2.65757 0.584782 1.62841 -1.01461
0.0798337 -1.03132 1.48849 2.03169 -2.65756 0.584783 1.62841 -1.01461
0.0808115 -1.03132 1.48849 2.03169 -2.65757 0.584782 1.62842 -1.01461
0.081769 -1.03132 1.48849 2.03169 -2.65757 0.584781 1.62842 -1.01461
0.0827842 -1.03132 1.48849 2.03169 -2.65757 0.584782 1.62841 -1.01461
0.0838032 -1.03132 1.48849 2.03169 -2.65757 0.584786 1.62843 -1.01461
0.0847442 -1.03132 1.48849 2.0317 -2.65757 0.584785 1.62842 -1.01461
0.0857437 -1.03133 1.48849 2.03169 -2.65757 0.584785 1.62842 -1.01461
0.0867682 -1.03132 1.48849 2.03169 -2.65757 0.584783 1.62842 -1.01461
0.0877719 -1.03133 1.48849 2.03169 -2.65757 0.584783 1.62842 -1.01461
0.0887764 -1.03132 1.48849 2.03169 -2.65757 0.584782 1.62842 -1.01461
0.0897183 -1.03132 1.48849 2.03169 -2.65758 0.584786 1.62843 -1.01461
0.090718 -1.03133 1.48849 2.03169 -2.65757 0.584787 1.62842 -1.01461
0.0917492 -1.03133 1.48849 2.03169 -2.65757 0.584781 1.62842 -1.01461
0.0927448 -1.03133 1.48849 2.03169 -2.65757 0.584783 1.62842 -1.01461
0.0937459 -1.03133 1.48849 2.03169 -2.65758 0.584784 1.62842 -1.0146
0.0947175 -1.03133 1.48849 2.03169 -2.65758 0.584791 1.62843 -1.0146
0.0957613 -1.03133 1.48849 2.03169 -2.65758 0.584786 1.62843 -1.01461
0.0967703 -1.03133 1.48849 2.03169 -2.65758 0.584783 1.62842 -1.01461
0.0978143 -1.03133 1.48849 2.03169 -2.65758 0.584788 1.62842 -1.0146
0.0987523 -1.03133 1.48849 2.03169 -2.65758 0.584796 1.62843 -1.01461
0.0998156 -1.03133 1.48849 2.0317 -2.65758 0.584795 1.62844 -1.01461
0.10085 -1.03133 1.48849 2.0317 -2.65759 0.584797 1.62844 -1.01461
0.101786 -1.03133 1.48849 2.03169 -2.65759 0.584796 1.62844 -1.01461
0.102758 -1.03134 1.48849 2.03169 -2.65759 0.584795 1.62844 -1.0146
0.10376 -1.03134 1.48849 2.0317 -2.65759 0.5848 1.62845 -1.01461
0.104758 -1.03134 1.48849 2.0317 -2.65759 0.584799 1.62845 -1.0146
0.105851 -1.03134 1.48849 2.0317 -2.6576 0.584807 1.62846 -1.01461
0.106817 -1.03134 1.4885 2.0317 -2.65759 0.584804 1.62846 -1.0146
0.107836 -1.03134 1.48849 2.0317 -2.65759 0.584805 1.62845 -1.01461
0.108755 -1.03134 1.48849 2.0317 -2.6576 0.584803 1.62846 -1.0146
0.109789 -1.03134 1.48849 2.03171 -2.6576 0.584812 1.62847 -1.0146
0.110773 -1.03134 1.4885 2.03171 -2.6576 0.584813 1.62848 -1.01461
0.111886 -1.03133 1.48849 2.03171 -2.65759 0.58481 1.62847 -1.01461
0.112876 -1.03134 1.4885 2.03172 -2.6576 0.584816 1.62849 -1.01461
0.113797 -1.03134 1.48849 2.03171 -2.6576 0.584817 1.62848 -1.01461
0.114727 -1.03134 1.48849 2.03172 -2.6576 0.584824 1.62849 -1.01461
0.115771 -1.03135 1.48849 2.03171 -2.6576 0.58482 1.62848 -1.0146
0.11675 -1.03134 1.48849 2.03171 -2.6576 0.584823 1.62849 -1.01461
0.117788 -1.03135 1.48849 2.03172 -2.6576 0.584824 1.62849 -1.01461
0.118786 -1.03134 1.48849 2.03172 -2.6576 0.584827 1.62849 -1.01461
0.119748 -1.03134 1.48849 2.03172 -2.6576 0.584826 1.6285 -1.01461
0.120816 -1.03135 1.48849 2.03172 -2.6576 0.584824 1.62849 -1.01461
0.121969 -1.03134 1.48849 2.03172 -2.6576 0.584821 1.62848 -1.01461
0.122839 -1.03134 1.48849 2.03172 -2.6576 0.584826 1.62849 -1.01461
0.123778 -1.03134 1.48849 2.03172 -2.6576 0.584826 1.6285 -1.01461
0.124738 -1.03134 1.48849 2.03172 -2.6576 0.58483 1.6285 -1.01461
0.125785 -1.03135 1.48849 2.03172 -2.65761 0.584825 1.6285 -1.0146
0.126776 -1.03135 1.48849 2.03172 -2.6576 0.584824 1.6285 -1.0146
0.127759 -1.03135 1.48849 2.03172 -2.65761 0.584827 1.6285 -1.0146
0.128762 -1.03135 1.48849 2.03172 -2.65761 0.584827 1.6285 -1.0146
0.129727 -1.03135 1.48849 2.03173 -2.6576 0.584833 1.6285 -1.0146
0.130762 -1.03136 1.48849 2.03173 -2.65761 0.584832 1.6285 -1.0146
0.131739 -1.03136 1.4885 2.03172 -2.65761 0.584825 1.62849 -1.01459
0.13274 -1.03136 1.48849 2.03173 -2.65761 0.584824 1.62849 -1.01459
0.133822 -1.03137 1.48849 2.03173 -2.65761 0.58483 1.6285 -1.01459
0.134749 -1.03137 1.48849 2.03173 -2.65761 0.584827 1.62849 -1.01458
0.135781 -1.03138 1.4885 2.03173 -2.65761 0.584828 1.62848 -1.01457
0.136751 -1.03138 1.48849 2.03173 -2.65761 0.584831 1.62848 -1.01457
0.137753 -1.03139 1.4885 2.03173 -2.65762 0.584831 1.62848 -1.01456
0.138754 -1.03139 1.4885 2.03174 -2.65762 0.584836 1.62848 -1.01456
0.139772 -1.0314 1.48849 2.03173 -2.65761 0.584831 1.62848 -1.01455
0.140836 -1.03141 1.4885 2.03173 -2.65762 0.584832 1.62847 -1.01454
0.141825 -1.03141 1.4885 2.03174 -2.65762 0.584828 1.62846 -1.01453
0.142948 -1.03142 1.4885 2.03174 -2.65762 0.584832 1.62846 -1.01453
0.144027 -1.03142 1.4885 2.03174 -2.65762 0.584835 1.62846 -1.01452
0.144753 -1.03143 1.4885 2.03174 -2.65762 0.584833 1.62845 -1.01452
0.145793 -1.03143 1.4885 2.03174 -2.65763 0.584833 1.62845 -1.01451
0.146728 -1.03143 1.4885 2.03175 -2.65763 0.584836 1.62845 -1.0145
0.14778 -1.03144 1.4885 2.03175 -2.65763 0.584836 1.62845 -1.0145
0.148777 -1.03145 1.4885 2.03175 -2.65763 0.584834 1.62844 -1.01449
0.149755 -1.03145 1.4885 2.03174 -2.65763 0.584833 1.62843 -1.01448
0.150741 -1.03146 1.4885 2.03175 -2.65763 0.584832 1.62843 -1.01447
0.151732 -1.03147 1.4885 2.03175 -2.65764 0.584838 1.62843 -1.01447
0.152716 -1.03147 1.4885 2.03175 -2.65764 0.584836 1.62843 -1.01446
0.153756 -1.03148 1.4885 2.03175 -2.65764 0.584837 1.62842 -1.01445
0.154765 -1.03149 1.48851 2.03175 -2.65764 0.584832 1.6284 -1.01444
0.155756 -1.03149 1.48851 2.03175 -2.65764 0.584839 1.62841 -1.01444
0.156767 -1.0315 1.48851 2.03175 -2.65765 0.584837 1.62841 -1.01443
0.157777 -1.0315 1.48851 2.03175 -2.65764 0.584836 1.6284 -1.01442
0.158736 -1.03151 1.48851 2.03176 -2.65765 0.58484 1.6284 -1.01442
0.159743 -1.03152 1.48851 2.03175 -2.65765 0.584834 1.62839 -1.01441
0.160742 -1.03153 1.48851 2.03175 -2.65765 0.584836 1.62839 -1.0144
0.164284 -1.03153 1.48851 2.03176 -2.65765 0.58484 1.62838 -1.01439
0.164421 -1.03153 1.48851 2.03176 -2.65765 0.584838 1.62837 -1.01439
0.1648 -1.03154 1.48851 2.03175 -2.65765 0.584835 1.62837 -1.01438
0.165836 -1.03154 1.48851 2.03176 -2.65765 0.584838 1.62838 -1.01438
0.166761 -1.03155 1.48851 2.03176 -2.65766 0.584835 1.62837 -1.01437
0.167726 -1.03155 1.48851 2.03175 -2.65766 0.584836 1.62837 -1.01437
0.168754 -1.03156 1.48851 2.03175 -2.65765 0.584826 1.62835 -1.01436
0.169747 -1.03156 1.48852 2.03176 -2.65766 0.584836 1.62836 -1.01436
0.170766 -1.03156 1.48851 2.03176 -2.65766 0.584832 1.62837 -1.01436
0.171773 -1.03156 1.48852 2.03176 -2.65766 0.584838 1.62837 -1.01437
0.172756 -1.03156 1.48851 2.03176 -2.65766 0.584835 1.62836 -1.01437
0.173747 -1.03156 1.48851 2.03176 -2.65766 0.584839 1.62836 -1.01437
0.174744 -1.03156 1.48852 2.03176 -2.65767 0.584841 1.62837 -1.01437
0.175726 -1.03156 1.48851 2.03175 -2.65766 0.584835 1.62837 -1.01437
0.176736 -1.03156 1.48852 2.03176 -2.65766 0.584835 1.62837 -1.01437
0.177738 -1.03156 1.48851 2.03175 -2.65766 0.58483 1.62836 -1.01436
0.178768 -1.03157 1.48851 2.03176 -2.65767 0.584837 1.62836 -1.01436
0.180095 -1.03156 1.48851 2.03176 -2.65767 0.584839 1.62837 -1.01436
0.180811 -1.03157 1.48852 2.03176 -2.65767 0.584839 1.62836 -1.01435
0.181762 -1.03157 1.48852 2.03176 -2.65767 0.584838 1.62836 -1.01435
0.182741 -1.03158 1.48852 2.03176 -2.65767 0.58484 1.62836 -1.01435
0.183708 -1.03158 1.48852 2.03176 -2.65767 0.584841 1.62836 -1.01434
0.184802 -1.03158 1.48851 2.03176 -2.65767 0.584837 1.62836 -1.01434
0.18574 -1.03158 1.48852 2.03176 -2.65767 0.584835 1.62835 -1.01433
0.1867 -1.03159 1.48852 2.03176 -2.65767 0.584838 1.62834 -1.01433
0.187698 -1.0316 1.48852 2.03176 -2.65768 0.584842 1.62835 -1.01433
0.188695 -1.0316 1.48852 2.03177 -2.65767 0.58484 1.62834 -1.01432
0.189707 -1.0316 1.48852 2.03176 -2.65767 0.584838 1.62834 -1.01431
0.190724 -1.0316 1.48852 2.03177 -2.65767 0.584838 1.62833 -1.01431
0.191711 -1.03161 1.48851 2.03177 -2.65767 0.584839 1.62833 -1.01431
0.192722 -1.03161 1.48852 2.03177 -2.65768 0.584838 1.62833 -1.0143
0.193699 -1.03162 1.48852 2.03177 -2.65768 0.584844 1.62833 -1.0143
0.194697 -1.03162 1.48852 2.03176 -2.65768 0.584838 1.62832 -1.01429
0.195694 -1.03162 1.48852 2.03176 -2.65768 0.584836 1.62832 -1.01429
0.196754 -1.03162 1.48852 2.03177 -2.65768 0.584841 1.62832 -1.01429
0.19772 -1.03163 1.48852 2.03177 -2.65768 0.58484 1.62831 -1.01428
0.198783 -1.03163 1.48852 2.03177 -2.65768 0.584843 1.62832 -1.01429
0.199741 -1.03162 1.48852 2.03177 -2.65768 0.58484 1.62831 -1.01429
0.200742 -1.03162 1.48852 2.03177 -2.65768 0.584842 1.62831 -1.01429
0.201702 -1.03163 1.48852 2.03177 -2.65768 0.58484 1.62832 -1.01428
0.202728 -1.03163 1.48852 2.03177 -2.65768 0.584842 1.62832 -1.01429
0.203701 -1.03163 1.48852 2.03177 -2.65769 0.584842 1.62832 -1.01429
0.204735 -1.03162 1.48852 2.03177 -2.65768 0.584841 1.62832 -1.01429
0.205732 -1.03163 1.48852 2.03177 -2.65768 0.584841 1.62832 -1.01429
0.206775 -1.03163 1.48852 2.03176 -2.65769 0.584836 1.62832 -1.01428
0.207771 -1.03163 1.48852 2.03177 -2.65769 0.58484 1.62832 -1.01428
0.208714 -1.03162 1.48852 2.03177 -2.65768 0.584845 1.62833 -1.01429
0.209756 -1.03162 1.48852 2.03177 -2.65768 0.584847 1.62833 -1.01429
0.210757 -1.03163 1.48852 2.03177 -2.65769 0.584844 1.62833 -1.01429
0.211726 -1.03162 1.48852 2.03177 -2.65769 0.584846 1.62833 -1.01429
0.212766 -1.03162 1.48852 2.03177 -2.65769 0.584848 1.62833 -1.01429
0.213725 -1.03162 1.48852 2.03177 -2.65768 0.584839 1.62832 -1.01429
0.214714 -1.03162 1.48852 2.03177 -2.65769 0.584849 1.62833 -1.0143
0.215724 -1.03162 1.48852 2.03177 -2.65769 0.58485 1.62834 -1.0143
0.216772 -1.03162 1.48852 2.03177 -2.65769 0.584849 1.62834 -1.01429
0.21778 -1.03162 1.48852 2.03178 -2.65768 0.584847 1.62834 -1.01429
0.218724 -1.03162 1.48852 2.03178 -2.65768 0.584847 1.62834 -1.01429
0.219714 -1.03162 1.48852 2.03178 -2.65768 0.584848 1.62834 -1.0143
0.220721 -1.03162 1.48852 2.03177 -2.65769 0.584847 1.62834 -1.01429
0.221763 -1.03162 1.48852 2.03177 -2.65768 0.584846 1.62834 -1.01429
0.22284 -1.03162 1.48852 2.03177 -2.65768 0.584845 1.62834 -1.01429
0.224071 -1.03162 1.48852 2.03177 -2.65768 0.584847 1.62834 -1.0143
0.224769 -1.03162 1.48852 2.03178 -2.65769 0.58485 1.62835 -1.01429
0.225752 -1.03161 1.48852 2.03178 -2.65768 0.584851 1.62835 -1.0143
0.226741 -1.03161 1.48852 2.03177 -2.65768 0.584843 1.62834 -1.0143
0.227781 -1.03162 1.48852 2.03177 -2.65768 0.584845 1.62834 -1.0143
0.228757 -1.03162 1.48852 2.03178 -2.65768 0.584853 1.62835 -1.0143
0.229767 -1.03161 1.48852 2.03178 -2.65768 0.58485 1.62836 -1.0143
0.230764 -1.03161 1.48852 2.03178 -2.65768 0.584847 1.62835 -1.01429
0.231745 -1.03161 1.48852 2.03178 -2.65768 0.584845 1.62834 -1.01429
0.232767 -1.03161 1.48852 2.03177 -2.65768 0.584847 1.62834 -1.01429
0.233763 -1.03162 1.48852 2.03178 -2.65768 0.584851 1.62834 -1.0143
0.234808 -1.03162 1.48852 2.03177 -2.65768 0.584847 1.62834 -1.01429
0.235763 -1.03161 1.48852 2.03177 -2.65768 0.584849 1.62834 -1.0143
0.236778 -1.03162 1.48852 2.03177 -2.65768 0.584849 1.62835 -1.01429
0.237786 -1.03162 1.48852 2.03177 -2.65769 0.584851 1.62835 -1.01429
0.238809 -1.03162 1.48852 2.03178 -2.65769 0.584853 1.62836 -1.01429
0.239779 -1.03162 1.48852 2.03177 -2.65768 0.584846 1.62835 -1.01429
0.24074 -1.03162 1.48852 2.03177 -2.65769 0.584844 1.62834 -1.01429
0.241737 -1.03162 1.48852 2.03177 -2.65768 0.584847 1.62835 -1.01429
0.242744 -1.03162 1.48852 2.03177 -2.65769 0.584848 1.62835 -1.01429
0.243729 -1.03163 1.48852 2.03177 -2.65769 0.584851 1.62835 -1.01429
0.244741 -1.03162 1.48852 2.03178 -2.65769 0.58485 1.62835 -1.01429
0.24575 -1.03162 1.48852 2.03177 -2.65769 0.58485 1.62834 -1.01429
0.246755 -1.03162 1.48852 2.03177 -2.65769 0.58485 1.62835 -1.01429
0.247769 -1.03162 1.48852 2.03177 -2.65769 0.584849 1.62835 -1.01429
0.248761 -1.03162 1.48852 2.03177 -2.65769 0.584849 1.62835 -1.01429
0.249764 -1.03162 1.48853 2.03177 -2.6577 0.584847 1.62835 -1.01429
0.250792 -1.03163 1.48853 2.03177 -2.65771 0.584851 1.62835 -1.01429
0.251853 -1.03163 1.48852 2.03177 -2.6577 0.584853 1.62836 -1.01429
0.252741 -1.03163 1.48853 2.03177 -2.6577 0.584852 1.62835 -1.01429
0.253723 -1.03163 1.48852 2.03177 -2.6577 0.584849 1.62835 -1.01429
0.254734 -1.03163 1.48852 2.03177 -2.6577 0.584852 1.62835 -1.01429
0.255756 -1.03163 1.48852 2.03178 -2.6577 0.584854 1.62835 -1.01429
0.256873 -1.03162 1.48852 2.03178 -2.6577 0.584857 1.62836 -1.01429
0.257836 -1.03162 1.48852 2.03178 -2.6577 0.584852 1.62835 -1.01429
0.258766 -1.03163 1.48852 2.03177 -2.65771 0.584855 1.62835 -1.0143
0.259722 -1.03163 1.48852 2.03177 -2.65771 0.584856 1.62835 -1.01429
0.260735 -1.03163 1.48852 2.03177 -2.65771 0.584852 1.62835 -1.01429
0.261737 -1.03162 1.48852 2.03178 -2.65771 0.584853 1.62835 -1.01429
0.262745 -1.03162 1.48853 2.03178 -2.65771 0.584854 1.62835 -1.01429
0.265589 -1.03162 1.48853 2.03178 -2.65771 0.584861 1.62836 -1.0143
0.265655 -1.03162 1.48852 2.03178 -2.65771 0.584862 1.62836 -1.0143
0.265716 -1.03162 1.48852 2.03178 -2.65772 0.584859 1.62836 -1.0143
0.266733 -1.03162 1.48853 2.03178 -2.65771 0.584856 1.62835 -1.01429
0.267806 -1.03162 1.48852 2.03178 -2.65771 0.584855 1.62835 -1.0143
0.268753 -1.03162 1.48853 2.03178 -2.65771 0.584852 1.62835 -1.01429
0.269849 -1.03161 1.48853 2.03178 -2.65771 0.584859 1.62836 -1.0143
0.270738 -1.03161 1.48852 2.03178 -2.65771 0.584863 1.62836 -1.01431
0.271747 -1.03161 1.48852 2.03178 -2.65771 0.584857 1.62836 -1.0143
0.272745 -1.03161 1.48852 2.03178 -2.6577 0.584856 1.62836 -1.0143
0.273739 -1.0316 1.48852 2.03178 -2.65771 0.584855 1.62836 -1.01431
0.274787 -1.0316 1.48852 2.03178 -2.65771 0.584862 1.62837 -1.01431
0.275787 -1.0316 1.48852 2.03178 -2.65771 0.584861 1.62838 -1.01431
0.276773 -1.0316 1.48852 2.03178 -2.65771 0.584862 1.62838 -1.01431
0.277774 -1.0316 1.48852 2.03178 -2.65771 0.584859 1.62838 -1.01431
0.278781 -1.0316 1.48852 2.03178 -2.65771 0.584865 1.62838 -1.01432
0.279776 -1.03159 1.48852 2.03178 -2.65771 0.584866 1.62838 -1.01432
0.280763 -1.03159 1.48852 2.03178 -2.65771 0.584864 1.62838 -1.01432
0.281761 -1.03159 1.48852 2.03178 -2.6577 0.58486 1.62837 -1.01431
0.282773 -1.03159 1.48852 2.03178 -2.6577 0.584859 1.62837 -1.01432
0.283758 -1.03159 1.48852 2.03179 -2.6577 0.584862 1.62838 -1.01432
0.28476 -1.03159 1.48852 2.03179 -2.6577 0.584866 1.62839 -1.01432
0.285739 -1.03158 1.48852 2.03179 -2.6577 0.584866 1.62839 -1.01432
0.286778 -1.03158 1.48852 2.03178 -2.6577 0.58486 1.62838 -1.01432
0.287762 -1.03158 1.48852 2.03178 -2.6577 0.584863 1.62838 -1.01432
0.288767 -1.03158 1.48852 2.03179 -2.6577 0.584863 1.62838 -1.01433
0.28973 -1.03157 1.48852 2.03179 -2.6577 0.584863 1.62839 -1.01433
0.290728 -1.03157 1.48852 2.03179 -2.6577 0.584864 1.62839 -1.01433
0.291734 -1.03157 1.48852 2.03179 -2.65769 0.584867 1.62839 -1.01433
0.292728 -1.03157 1.48852 2.03178 -2.65769 0.58486 1.62838 -1.01433
0.293723 -1.03157 1.48852 2.03179 -2.6577 0.584867 1.62839 -1.01433
0.294753 -1.03156 1.48852 2.03179 -2.65769 0.584867 1.6284 -1.01434
0.295767 -1.03156 1.48852 2.03179 -2.65769 0.584865 1.62839 -1.01434
0.296742 -1.03156 1.48852 2.03179 -2.65769 0.584864 1.62839 -1.01434
0.297773 -1.03156 1.48852 2.03179 -2.65769 0.584871 1.6284 -1.01434
0.298721 -1.03155 1.48851 2.03179 -2.65769 0.58487 1.62841 -1.01435
0.29979 -1.03155 1.48852 2.03179 -2.65769 0.584866 1.6284 -1.01435
0.300798 -1.03155 1.48852 2.03179 -2.65768 0.584866 1.6284 -1.01435
0.301925 -1.03154 1.48851 2.03179 -2.65768 0.584864 1.6284 -1.01435
0.302836 -1.03154 1.48851 2.03179 -2.65767 0.584861 1.6284 -1.01435
0.303785 -1.03154 1.48852 2.0318 -2.65768 0.584865 1.62841 -1.01435
0.304786 -1.03154 1.48851 2.0318 -2.65768 0.584868 1.62841 -1.01436
0.305758 -1.03153 1.48852 2.0318 -2.65767 0.584866 1.62841 -1.01436
0.306727 -1.03152 1.48851 2.0318 -2.65767 0.584867 1.62842 -1.01437
0.307741 -1.03152 1.48851 2.0318 -2.65767 0.584872 1.62843 -1.01438
0.308744 -1.03151 1.48851 2.0318 -2.65766 0.584871 1.62843 -1.01438
0.309782 -1.0315 1.48851 2.0318 -2.65766 0.584872 1.62844 -1.01439
0.310745 -1.03149 1.48851 2.03181 -2.65765 0.58487 1.62844 -1.0144
0.311813 -1.03147 1.48851 2.03181 -2.65764 0.584875 1.62845 -1.01442
0.312826 -1.03145 1.48851 2.03182 -2.65764 0.584875 1.62846 -1.01443
0.313808 -1.03144 1.48851 2.03182 -2.65763 0.584872 1.62847 -1.01444
0.314755 -1.03142 1.48851 2.03182 -2.65763 0.584871 1.62848 -1.01445
0.315767 -1.03141 1.48851 2.03182 -2.65762 0.58487 1.62848 -1.01447
0.316738 -1.0314 1.48851 2.03183 -2.65761 0.584875 1.62849 -1.01449
0.317825 -1.03138 1.48851 2.03183 -2.6576 0.584877 1.62851 -1.01451
0.318768 -1.03136 1.48851 2.03184 -2.6576 0.584878 1.62852 -1.01452
0.319772 -1.03134 1.48851 2.03184 -2.65759 0.584882 1.62853 -1.01454
0.32079 -1.03132 1.48851 2.03185 -2.65758 0.584879 1.62854 -1.01455
0.321723 -1.0313 1.48851 2.03185 -2.65758 0.584883 1.62855 -1.01457
0.32281 -1.03128 1.48851 2.03186 -2.65757 0.584885 1.62857 -1.01459
0.323757 -1.03125 1.48851 2.03187 -2.65755 0.584885 1.62858 -1.01461
0.324739 -1.03123 1.4885 2.03187 -2.65755 0.584891 1.6286 -1.01463
0.325763 -1.0312 1.4885 2.03188 -2.65753 0.58489 1.62861 -1.01466
0.326777 -1.03117 1.4885 2.03189 -2.65752 0.584892 1.62863 -1.01468
0.328 -1.03115 1.4885 2.03189 -2.65751 0.584896 1.62865 -1.0147
0.328792 -1.03112 1.4885 2.0319 -2.65751 0.584897 1.62866 -1.01472
0.329812 -1.03109 1.4885 2.03191 -2.6575 0.584904 1.62868 -1.01475
0.33075 -1.03106 1.48849 2.03191 -2.65748 0.584905 1.6287 -1.01478
0.331774 -1.03104 1.4885 2.03192 -2.65748 0.584913 1.62872 -1.01481
0.332765 -1.031 1.48849 2.03193 -2.65746 0.584917 1.62875 -1.01484
0.333802 -1.03096 1.48849 2.03194 -2.65745 0.584917 1.62877 -1.01487
0.334804 -1.03093 1.48849 2.03195 -2.65743 0.58492 1.62879 -1.0149
0.335799 -1.0309 1.48849 2.03195 -2.65742 0.584929 1.62881 -1.01493
0.336787 -1.03087 1.48848 2.03196 -2.65741 0.584934 1.62884 -1.01496
0.33781 -1.03083 1.48848 2.03197 -2.65739 0.584932 1.62886 -1.015
0.338779 -1.0308 1.48848 2.03197 -2.65738 0.584933 1.62888 -1.01502
0.339817 -1.03076 1.48848 2.03197 -2.65736 0.584934 1.6289 -1.01506
0.34076 -1.03072 1.48848 2.03198 -2.65734 0.584934 1.62892 -1.01509
0.341831 -1.03069 1.48848 2.03199 -2.65734 0.584945 1.62895 -1.01512
0.342896 -1.03065 1.48848 2.032 -2.65732 0.584952 1.62898 -1.01516
0.343809 -1.03061 1.48847 2.032 -2.6573 0.584947 1.629 -1.01519
0.34483 -1.03057 1.48847 2.03201 -2.65729 0.58495 1.62902 -1.01523
0.345785 -1.03053 1.48847 2.03201 -2.65728 0.584954 1.62904 -1.01526
0.346778 -1.03049 1.48847 2.03202 -2.65726 0.584955 1.62907 -1.0153
0.347814 -1.03045 1.48847 2.03202 -2.65724 0.584957 1.62909 -1.01533
0.348773 -1.03041 1.48846 2.03203 -2.65723 0.58496 1.62912 -1.01537
0.349766 -1.03037 1.48846 2.03203 -2.65721 0.584966 1.62915 -1.01541
0.350771 -1.03034 1.48845 2.03204 -2.6572 0.584971 1.62917 -1.01545
0.351816 -1.0303 1.48845 2.03205 -2.65719 0.584973 1.6292 -1.01549
0.352801 -1.03025 1.48845 2.03206 -2.65717 0.584979 1.62924 -1.01553
0.353796 -1.03021 1.48845 2.03206 -2.65714 0.584975 1.62925 -1.01556
0.354791 -1.03016 1.48844 2.03207 -2.65713 0.584981 1.62929 -1.0156
0.355777 -1.03012 1.48844 2.03207 -2.65712 0.584987 1.62932 -1.01564
0.356754 -1.03007 1.48844 2.03208 -2.6571 0.58499 1.62936 -1.01568
0.357722 -1.03003 1.48844 2.03208 -2.65708 0.584992 1.62938 -1.01572
0.358752 -1.02999 1.48843 2.03209 -2.65706 0.585001 1.62941 -1.01576
0.359748 -1.02994 1.48843 2.0321 -2.65705 0.585004 1.62945 -1.0158
0.36161 -1.0299 1.48842 2.0321 -2.65703 0.585007 1.62949 -1.01584
0.361931 -1.02985 1.48842 2.03211 -2.65701 0.585015 1.62952 -1.01589
0.363725 -1.0298 1.48842 2.03211 -2.65699 0.585015 1.62955 -1.01593
0.363853 -1.02975 1.48841 2.03212 -2.65697 0.585018 1.62958 -1.01598
0.364793 -1.0297 1.48841 2.03213 -2.65695 0.585025 1.62962 -1.01602
0.365903 -1.02965 1.4884 2.03214 -2.65693 0.585033 1.62967 -1.01607
0.367047 -1.02961 1.4884 2.03215 -2.65691 0.585039 1.6297 -1.01611
0.367793 -1.02956 1.4884 2.03215 -2.65689 0.585038 1.62973 -1.01616
0.368756 -1.0295 1.48839 2.03216 -2.65686 0.585045 1.62978 -1.01621
0.36975 -1.02945 1.48839 2.03217 -2.65684 0.585051 1.62981 -1.01626
0.370723 -1.0294 1.48838 2.03218 -2.65682 0.585053 1.62985 -1.0163
0.37179 -1.02934 1.48838 2.03219 -2.6568 0.58506 1.62989 -1.01635
0.372792 -1.02928 1.48838 2.0322 -2.65678 0.58507 1.62993 -1.01641
0.373777 -1.02922 1.48837 2.03221 -2.65676 0.585072 1.62997 -1.01646
0.374785 -1.02916 1.48837 2.03222 -2.65674 0.58508 1.63002 -1.01651
0.375778 -1.02911 1.48837 2.03223 -2.65672 0.585086 1.63006 -1.01656
0.376764 -1.02905 1.48836 2.03224 -2.65669 0.585089 1.63009 -1.01662
0.377749 -1.02898 1.48836 2.03226 -2.65666 0.585096 1.63014 -1.01667
0.378756 -1.02893 1.48836 2.03227 -2.65665 0.585102 1.63019 -1.01672
0.379754 -1.02887 1.48836 2.03229 -2.65663 0.585115 1.63024 -1.01678
0.380764 -1.0288 1.48836 2.0323 -2.6566 0.585115 1.63028 -1.01683
0.381764 -1.02875 1.48836 2.03231 -2.65658 0.585121 1.63032 -1.01688
0.382746 -1.02868 1.48835 2.03233 -2.65656 0.585133 1.63037 -1.01694
0.383754 -1.02862 1.48835 2.03234 -2.65653 0.585141 1.63042 -1.017
0.384738 -1.02855 1.48835 2.03236 -2.65651 0.585149 1.63046 -1.01705
0.385766 -1.02849 1.48835 2.03237 -2.65649 0.585158 1.6305 -1.01711
0.386739 -1.02843 1.48834 2.03239 -2.65646 0.585159 1.63054 -1.01716
0.387701 -1.02836 1.48835 2.03241 -2.65644 0.58517 1.6306 -1.01721
0.388737 -1.0283 1.48834 2.03242 -2.65642 0.585174 1.63063 -1.01727
0.389731 -1.02823 1.48834 2.03244 -2.65639 0.585185 1.63068 -1.01733
0.390716 -1.02817 1.48834 2.03245 -2.65637 0.585189 1.63072 -1.01738
0.391705 -1.0281 1.48834 2.03247 -2.65634 0.585194 1.63076 -1.01743
0.392742 -1.02803 1.48834 2.03248 -2.65631 0.585195 1.6308 -1.01749
0.393737 -1.02797 1.48833 2.0325 -2.65628 0.585204 1.63084 -1.01755
0.394745 -1.0279 1.48832 2.03252 -2.65626 0.58522 1.63089 -1.01761
0.395729 -1.02783 1.48832 2.03253 -2.65623 0.585219 1.63092 -1.01767
0.396763 -1.02775 1.48832 2.03255 -2.6562 0.585231 1.63098 -1.01773
0.397737 -1.02769 1.48832 2.03257 -2.65618 0.585238 1.63102 -1.01779
0.398704 -1.02761 1.48831 2.03259 -2.65615 0.585247 1.63105 -1.01786
0.399714 -1.02755 1.4883 2.03261 -2.65612 0.585262 1.6311 -1.01792
0.400732 -1.02748 1.4883 2.03263 -2.65609 0.585268 1.63113 -1.01798
0.401791 -1.02741 1.48829 2.03264 -2.65606 0.585273 1.63117 -1.01805
0.402787 -1.02734 1.48828 2.03267 -2.65603 0.585284 1.63121 -1.01811
0.403799 -1.02727 1.48828 2.03269 -2.65601 0.585297 1.63126 -1.01817
0.404843 -1.02721 1.48828 2.03271 -2.65598 0.585304 1.63128 -1.01822
0.406238 -1.02714 1.48827 2.03273 -2.65595 0.585304 1.63131 -1.01828
0.40689 -1.02707 1.48827 2.03275 -2.65592 0.585315 1.63135 -1.01834
0.407757 -1.02701 1.48826 2.03277 -2.65589 0.58532 1.63138 -1.01839
0.408717 -1.02694 1.48826 2.03279 -2.65586 0.585333 1.63142 -1.01845
0.409761 -1.02687 1.48825 2.03282 -2.65583 0.585343 1.63145 -1.01851
0.410743 -1.0268 1.48825 2.03283 -2.6558 0.585351 1.63148 -1.01857
0.411712 -1.02674 1.48824 2.03286 -2.65577 0.585365 1.63152 -1.01862
0.412836 -1.02667 1.48824 2.03288 -2.65574 0.585366 1.63155 -1.01868
0.413773 -1.0266 1.48824 2.0329 -2.65571 0.58538 1.63159 -1.01874
0.414741 -1.02653 1.48823 2.03293 -2.65569 0.585394 1.63163 -1.0188
0.415762 -1.02647 1.48822 2.03296 -2.65566 0.585401 1.63166 -1.01885
0.416777 -1.0264 1.48822 2.03298 -2.65562 0.585399 1.63168 -1.01891
0.417783 -1.02632 1.48821 2.03301 -2.6556 0.585416 1.63172 -1.01897
0.418777 -1.02627 1.48821 2.03303 -2.65557 0.58543 1.63176 -1.01903
0.41981 -1.02618 1.4882 2.03306 -2.65554 0.585443 1.6318 -1.0191
0.420763 -1.02612 1.4882 2.03308 -2.65551 0.585451 1.63183 -1.01915
0.421767 -1.02605 1.48819 2.03311 -2.65547 0.585455 1.63186 -1.01922
0.422823 -1.02597 1.48819 2.03313 -2.65544 0.585469 1.6319 -1.01928
0.423728 -1.0259 1.48818 2.03316 -2.65541 0.585479 1.63194 -1.01934
0.424764 -1.02583 1.48818 2.03319 -2.65539 0.585492 1.63198 -1.01941
0.425798 -1.02575 1.48816 2.03321 -2.65535 0.585505 1.63201 -1.01948
0.426805 -1.02567 1.48815 2.03324 -2.65532 0.585517 1.63205 -1.01955
0.427768 -1.0256 1.48815 2.03326 -2.65529 0.585529 1.63209 -1.01962
0.428794 -1.02553 1.48814 2.03329 -2.65526 0.585538 1.63213 -1.01968
0.429774 -1.02545 1.48813 2.03331 -2.65522 0.585547 1.63216 -1.01976
0.430783 -1.02537 1.48812 2.03334 -2.65518 0.585561 1.6322 -1.01983
0.431737 -1.02529 1.48811 2.03337 -2.65515 0.585575 1.63225 -1.0199
0.432805 -1.02521 1.4881 2.0334 -2.65511 0.585589 1.63229 -1.01997
0.433786 -1.02512 1.4881 2.03343 -2.65507 0.585609 1.63234 -1.02004
0.434787 -1.02504 1.48809 2.03346 -2.65503 0.585625 1.63238 -1.02012
0.435752 -1.02495 1.48807 2.03348 -2.65499 0.585633 1.63242 -1.0202
0.436779 -1.02486 1.48806 2.03351 -2.65494 0.585642 1.63246 -1.02028
0.437772 -1.02478 1.48805 2.03354 -2.6549 0.585662 1.63251 -1.02036
0.438775 -1.02469 1.48804 2.03357 -2.65486 0.585676 1.63256 -1.02043
0.439823 -1.02461 1.48803 2.0336 -2.65482 0.585691 1.6326 -1.02051
0.440871 -1.02452 1.48802 2.03363 -2.65478 0.585708 1.63266 -1.02059
0.441791 -1.02443 1.488 2.03366 -2.65474 0.58572 1.63269 -1.02066
0.442795 -1.02435 1.48799 2.03369 -2.6547 0.585739 1.63275 -1.02074
0.443804 -1.02426 1.48798 2.03372 -2.65466 0.585758 1.6328 -1.02082
0.444818 -1.02418 1.48797 2.03375 -2.65462 0.585773 1.63285 -1.0209
0.445787 -1.0241 1.48796 2.03377 -2.65459 0.585787 1.63289 -1.02097
0.446815 -1.02402 1.48795 2.0338 -2.65455 0.585804 1.63294 -1.02104
0.447753 -1.02393 1.48793 2.03382 -2.65451 0.585823 1.633 -1.02112
0.448785 -1.02384 1.48792 2.03386 -2.65447 0.585837 1.63305 -1.02119
0.449838 -1.02375 1.48791 2.03388 -2.65443 0.585856 1.6331 -1.02127
0.450845 -1.02367 1.4879 2.03391 -2.65439 0.585868 1.63314 -1.02134
0.451772 -1.02359 1.48789 2.03394 -2.65435 0.585881 1.63319 -1.02141
0.452807 -1.0235 1.48788 2.03397 -2.65431 0.585905 1.63325 -1.02149
0.453739 -1.02342 1.48786 2.03401 -2.65428 0.585931 1.63331 -1.02156
0.45479 -1.02334 1.48785 2.03404 -2.65423 0.58595 1.63335 -1.02163
0.45581 -1.02325 1.48784 2.03408 -2.65419 0.585968 1.63341 -1.0217
0.456849 -1.02317 1.48783 2.03411 -2.65415 0.585983 1.63345 -1.02177
0.457793 -1.02309 1.48782 2.03415 -2.65411 0.586005 1.6335 -1.02184
0.458799 -1.02301 1.48781 2.03418 -2.65407 0.586025 1.63355 -1.02191
0.4598 -1.02293 1.48779 2.03422 -2.65403 0.586045 1.6336 -1.02198
0.460816 -1.02285 1.48779 2.03426 -2.65399 0.586065 1.63364 -1.02204
0.461989 -1.02277 1.48778 2.0343 -2.65395 0.586083 1.63369 -1.02211
0.462827 -1.02269 1.48777 2.03434 -2.65392 0.586109 1.63375 -1.02218
0.46382 -1.02262 1.48775 2.03438 -2.65388 0.58613 1.63379 -1.02225
0.464734 -1.02254 1.48774 2.03442 -2.65384 0.586148 1.63383 -1.02231
0.465789 -1.02247 1.48774 2.03445 -2.6538 0.586166 1.63387 -1.02237
0.466773 -1.0224 1.48772 2.03449 -2.65376 0.586186 1.63391 -1.02243
0.467834 -1.02232 1.48771 2.03454 -2.65373 0.586214 1.63396 -1.0225
0.468744 -1.02226 1.4877 2.03457 -2.6537 0.58624 1.63401 -1.02255
0.469742 -1.02219 1.48769 2.03462 -2.65367 0.586259 1.63404 -1.02261
0.470754 -1.02211 1.48768 2.03466 -2.65362 0.586279 1.63408 -1.02267
0.471835 -1.02205 1.48767 2.0347 -2.65359 0.586296 1.63411 -1.02272
0.472816 -1.02198 1.48767 2.03475 -2.65355 0.586321 1.63415 -1.02277
0.473773 -1.02191 1.48766 2.03479 -2.65352 0.586345 1.6342 -1.02282
0.474781 -1.02184 1.48765 2.03483 -2.65348 0.586367 1.63423 -1.02288
0.475739 -1.02177 1.48764 2.03487 -2.65344 0.586385 1.63426 -1.02292
0.476794 -1.02171 1.48763 2.03492 -2.65341 0.586404 1.63429 -1.02297
0.477801 -1.02164 1.48763 2.03496 -2.65337 0.586424 1.63432 -1.02302
0.478766 -1.02159 1.48762 2.03501 -2.65334 0.586449 1.63435 -1.02306
0.479763 -1.02152 1.48761 2.03505 -2.6533 0.586467 1.63438 -1.0231
0.480809 -1.02146 1.4876 2.03509 -2.65327 0.586483 1.63441 -1.02315
0.481791 -1.02139 1.4876 2.03513 -2.65323 0.586498 1.63443 -1.02319
0.482738 -1.02133 1.48759 2.03518 -2.65321 0.586528 1.63448 -1.02324
0.483729 -1.02127 1.48759 2.03522 -2.65317 0.586548 1.63451 -1.02328
0.48473 -1.02121 1.48758 2.03527 -2.65314 0.58657 1.63454 -1.02332
0.485777 -1.02115 1.48757 2.03532 -2.6531 0.586588 1.63456 -1.02336
0.486725 -1.02109 1.48757 2.03536 -2.65307 0.586607 1.63459 -1.0234
0.487732 -1.02102 1.48756 2.03541 -2.65303 0.586624 1.63462 -1.02344
0.488726 -1.02097 1.48756 2.03546 -2.653 0.586646 1.63465 -1.02348
0.489744 -1.02091 1.48755 2.0355 -2.65297 0.586666 1.63467 -1.02352
0.490706 -1.02084 1.48755 2.03555 -2.65293 0.586683 1.6347 -1.02355
0.491716 -1.02079 1.48754 2.03559 -2.65291 0.586705 1.63472 -1.02358
0.492762 -1.02074 1.48754 2.03564 -2.65288 0.586724 1.63474 -1.02361
0.493761 -1.02068 1.48754 2.03569 -2.65285 0.586751 1.63477 -1.02365
0.494776 -1.02063 1.48753 2.03573 -2.65282 0.586768 1.6348 -1.02368
0.495723 -1.02057 1.48753 2.03577 -2.65279 0.58678 1.63481 -1.02371
0.496757 -1.02051 1.48753 2.03582 -2.65275 0.586797 1.63484 -1.02374
0.49777 -1.02046 1.48752 2.03586 -2.65272 0.586814 1.63486 -1.02378
0.498762 -1.0204 1.48752 2.03591 -2.6527 0.586838 1.63489 -1.02381
0.499715 -1.02035 1.48751 2.03596 -2.65266 0.58686 1.63492 -1.02384
0.50075 -1.02029 1.48751 2.03601 -2.65264 0.586879 1.63493 -1.02387
0.501748 -1.02023 1.48751 2.03606 -2.6526 0.586899 1.63495 -1.02391
0.50279 -1.02018 1.4875 2.0361 -2.65256 0.586914 1.63497 -1.02394
0.503784 -1.02012 1.4875 2.03615 -2.65253 0.586929 1.63499 -1.02397
0.504835 -1.02008 1.4875 2.0362 -2.65251 0.586957 1.63502 -1.024
0.505794 -1.02001 1.4875 2.03625 -2.65247 0.586967 1.63503 -1.02403
0.506747 -1.01996 1.48749 2.0363 -2.65244 0.586991 1.63506 -1.02407
0.507769 -1.0199 1.48748 2.03634 -2.65241 0.587011 1.63508 -1.0241
0.508765 -1.01984 1.48748 2.03639 -2.65238 0.587033 1.6351 -1.02414
0.509795 -1.01979 1.48747 2.03644 -2.65235 0.587048 1.63512 -1.02418
0.510887 -1.01973 1.48747 2.03648 -2.65232 0.587068 1.63513 -1.02421
0.511875 -1.01968 1.48747 2.03653 -2.65229 0.587087 1.63515 -1.02424
0.512772 -1.01962 1.48747 2.03657 -2.65226 0.587102 1.63517 -1.02427
0.513763 -1.01957 1.48746 2.03662 -2.65223 0.587121 1.63519 -1.02431
0.514829 -1.01951 1.48746 2.03667 -2.65219 0.587139 1.63522 -1.02434
0.515964 -1.01945 1.48746 2.03672 -2.65216 0.587152 1.63523 -1.02438
0.516855 -1.0194 1.48746 2.03676 -2.65213 0.587161 1.63523 -1.0244
0.517786 -1.01934 1.48746 2.03681 -2.6521 0.587177 1.63525 -1.02443
0.518763 -1.01928 1.48745 2.03686 -2.65206 0.587191 1.63526 -1.02446
0.519742 -1.01921 1.48745 2.0369 -2.65203 0.587209 1.63529 -1.02449
0.520802 -1.01915 1.48746 2.03695 -2.652 0.587228 1.63531 -1.02452
0.521775 -1.01909 1.48745 2.03701 -2.65196 0.587244 1.63532 -1.02455
0.522788 -1.01904 1.48746 2.03705 -2.65193 0.587251 1.63533 -1.02458
0.523789 -1.01898 1.48746 2.03709 -2.65189 0.587263 1.63535 -1.0246
0.524792 -1.01892 1.48746 2.03714 -2.65186 0.587271 1.63535 -1.02462
0.525771 -1.01887 1.48747 2.03718 -2.65182 0.58728 1.63536 -1.02465
0.526793 -1.01881 1.48747 2.03723 -2.65179 0.587297 1.63538 -1.02467
0.527774 -1.01875 1.48747 2.03728 -2.65175 0.587306 1.63539 -1.02469
0.528787 -1.0187 1.48748 2.03733 -2.65172 0.587322 1.63541 -1.02471
0.529797 -1.01864 1.48748 2.03738 -2.65168 0.587341 1.63543 -1.02474
0.530756 -1.01858 1.48748 2.03743 -2.65165 0.587353 1.63544 -1.02476
0.531775 -1.01852 1.48748 2.03748 -2.65162 0.587369 1.63545 -1.02478
0.532772 -1.01847 1.48748 2.03753 -2.65158 0.587381 1.63546 -1.0248
0.533855 -1.01842 1.48749 2.03758 -2.65155 0.587394 1.63547 -1.02482
0.535034 -1.01835 1.48749 2.03763 -2.6515 0.587405 1.63548 -1.02485
0.535797 -1.01829 1.48748 2.03768 -2.65146 0.587426 1.6355 -1.02488
0.536769 -1.01824 1.48748 2.03773 -2.65143 0.587436 1.6355 -1.0249
0.537734 -1.01819 1.48749 2.03778 -2.6514 0.587451 1.63552 -1.02492
0.538761 -1.01813 1.48749 2.03784 -2.65136 0.587471 1.63554 -1.02494
0.53979 -1.01807 1.48749 2.03789 -2.65131 0.587481 1.63555 -1.02496
0.540817 -1.01801 1.48749 2.03795 -2.65128 0.587502 1.63556 -1.02499
0.541828 -1.01795 1.4875 2.038 -2.65123 0.58751 1.63556 -1.02501
0.542827 -1.01789 1.4875 2.03806 -2.6512 0.58753 1.63558 -1.02503
0.543815 -1.01782 1.48751 2.03812 -2.65116 0.587543 1.6356 -1.02505
0.54483 -1.01777 1.48751 2.03817 -2.65112 0.587556 1.6356 -1.02507
0.545794 -1.0177 1.48751 2.03823 -2.65108 0.587568 1.63561 -1.02509
0.546745 -1.01765 1.48752 2.03829 -2.65104 0.587584 1.63563 -1.02511
0.547755 -1.01759 1.48753 2.03834 -2.65101 0.587597 1.63563 -1.02512
0.548734 -1.01754 1.48753 2.03839 -2.65098 0.587609 1.63564 -1.02514
0.549731 -1.01749 1.48754 2.03844 -2.65095 0.587618 1.63565 -1.02515
0.550741 -1.01743 1.48755 2.03849 -2.65091 0.58763 1.63566 -1.02516
0.551784 -1.01737 1.48755 2.03855 -2.65087 0.587644 1.63567 -1.02518
0.552819 -1.01731 1.48755 2.03861 -2.65084 0.587657 1.63568 -1.0252
0.553804 -1.01725 1.48756 2.03866 -2.65081 0.587668 1.63569 -1.02521
0.554754 -1.0172 1.48757 2.03871 -2.65077 0.58768 1.6357 -1.02522
0.555773 -1.01714 1.48758 2.03877 -2.65073 0.587687 1.63571 -1.02524
0.556761 -1.01708 1.48759 2.03882 -2.6507 0.587703 1.63572 -1.02525
0.55777 -1.01702 1.4876 2.03887 -2.65067 0.587712 1.63573 -1.02527
0.55876 -1.01696 1.4876 2.03893 -2.65064 0.587723 1.63574 -1.02528
0.559739 -1.01691 1.48761 2.03898 -2.6506 0.587735 1.63574 -1.0253
0.560774 -1.01685 1.48761 2.03903 -2.65057 0.587746 1.63575 -1.02532
0.561835 -1.0168 1.48762 2.03908 -2.65054 0.58776 1.63577 -1.02533
0.562804 -1.01674 1.48763 2.03913 -2.65051 0.587775 1.63578 -1.02534
0.563779 -1.01669 1.48764 2.03918 -2.65048 0.587782 1.63579 -1.02535
0.564772 -1.01664 1.48764 2.03923 -2.65044 0.587791 1.63579 -1.02537
0.565816 -1.01658 1.48765 2.03929 -2.65041 0.587799 1.63579 -1.02538
0.566864 -1.01653 1.48766 2.03934 -2.65038 0.587811 1.6358 -1.02539
0.567774 -1.01648 1.48766 2.03939 -2.65035 0.587827 1.63582 -1.02541
0.56876 -1.01644 1.48766 2.03944 -2.65032 0.587844 1.63582 -1.02542
0.569765 -1.01639 1.48767 2.03949 -2.65029 0.587851 1.63582 -1.02543
0.570812 -1.01634 1.48768 2.03954 -2.65026 0.587858 1.63582 -1.02544
0.571784 -1.01629 1.48768 2.03959 -2.65023 0.587872 1.63583 -1.02545
0.572778 -1.01625 1.48769 2.03964 -2.6502 0.587887 1.63584 -1.02546
0.573779 -1.0162 1.48769 2.03968 -2.65017 0.587894 1.63584 -1.02547
0.574798 -1.01616 1.4877 2.03972 -2.65015 0.587901 1.63584 -1.02548
0.575818 -1.01611 1.4877 2.03977 -2.65012 0.587913 1.63585 -1.02549
0.577171 -1.01607 1.48771 2.03981 -2.6501 0.587916 1.63585 -1.0255
0.577863 -1.01603 1.48772 2.03986 -2.65008 0.587932 1.63586 -1.0255
0.578818 -1.01599 1.48772 2.03991 -2.65006 0.587942 1.63587 -1.02551
0.579726 -1.01595 1.48773 2.03994 -2.65003 0.587946 1.63586 -1.02551
0.58077 -1.01591 1.48774 2.03999 -2.65001 0.587953 1.63586 -1.02552
0.581788 -1.01587 1.48775 2.04003 -2.64998 0.587962 1.63587 -1.02552
0.582795 -1.01584 1.48775 2.04007 -2.64997 0.587972 1.63587 -1.02553
0.583762 -1.0158 1.48776 2.04012 -2.64995 0.587981 1.63587 -1.02553
0.584773 -1.01576 1.48777 2.04016 -2.64992 0.587987 1.63588 -1.02553
0.585785 -1.01572 1.48778 2.0402 -2.64991 0.587997 1.63588 -1.02554
0.586769 -1.01568 1.48778 2.04024 -2.64988 0.588004 1.63588 -1.02555
0.58778 -1.01564 1.48779 2.04028 -2.64986 0.588013 1.63588 -1.02555
0.588801 -1.0156 1.4878 2.04032 -2.64984 0.58802 1.63589 -1.02556
0.589803 -1.01557 1.4878 2.04036 -2.64982 0.588027 1.63589 -1.02556
0.59073 -1.01553 1.48781 2.0404 -2.6498 0.588036 1.63588 -1.02557
0.591807 -1.0155 1.48782 2.04044 -2.64978 0.588041 1.63588 -1.02557
0.592762 -1.01547 1.48782 2.04048 -2.64976 0.588053 1.63588 -1.02557
0.593758 -1.01544 1.48783 2.04052 -2.64974 0.588059 1.63588 -1.02557
0.594819 -1.01541 1.48784 2.04057 -2.64972 0.588065 1.63588 -1.02557
0.595842 -1.01538 1.48785 2.04061 -2.6497 0.588075 1.63588 -1.02557
0.596799 -1.01535 1.48785 2.04065 -2.64968 0.588085 1.63587 -1.02557
0.597753 -1.01532 1.48786 2.04069 -2.64967 0.588099 1.63588 -1.02556
0.598748 -1.01529 1.48787 2.04074 -2.64966 0.588111 1.63588 -1.02556
0.599796 -1.01525 1.48787 2.04078 -2.64964 0.588116 1.63588 -1.02556
0.600787 -1.01522 1.48788 2.04081 -2.64962 0.588128 1.63588 -1.02556
0.601874 -1.0152 1.48789 2.04085 -2.6496 0.588133 1.63587 -1.02556
0.602919 -1.01516 1.4879 2.04089 -2.64958 0.588141 1.63588 -1.02556
0.603834 -1.01513 1.4879 2.04094 -2.64956 0.58815 1.63588 -1.02555
0.604811 -1.01511 1.48791 2.04098 -2.64955 0.588159 1.63588 -1.02555
0.605747 -1.01508 1.48792 2.04101 -2.64954 0.588167 1.63587 -1.02554
0.606793 -1.01506 1.48793 2.04105 -2.64953 0.588172 1.63586 -1.02553
0.607798 -1.01504 1.48794 2.04108 -2.64951 0.588177 1.63586 -1.02553
0.608992 -1.01502 1.48795 2.04113 -2.6495 0.58819 1.63586 -1.02552
0.609891 -1.01499 1.48796 2.04116 -2.64949 0.5882 1.63586 -1.02551
0.610818 -1.01497 1.48797 2.0412 -2.64947 0.5882 1.63585 -1.02551
0.611784 -1.01495 1.48797 2.04124 -2.64946 0.588214 1.63584 -1.0255
0.612799 -1.01492 1.48799 2.04128 -2.64945 0.588221 1.63583 -1.02549
0.613798 -1.0149 1.48799 2.04132 -2.64943 0.588234 1.63584 -1.02548
0.614796 -1.01488 1.488 2.04136 -2.64942 0.588242 1.63583 -1.02548
0.6158 -1.01486 1.48801 2.0414 -2.64941 0.588254 1.63582 -1.02547
0.616757 -1.01483 1.48802 2.04144 -2.64939 0.588254 1.6358 -1.02546
0.61775 -1.01481 1.48803 2.04148 -2.64938 0.588265 1.6358 -1.02545
0.618785 -1.01479 1.48804 2.04153 -2.64937 0.588277 1.6358 -1.02544
0.619789 -1.01478 1.48805 2.04157 -2.64936 0.588295 1.6358 -1.02543
0.620734 -1.01476 1.48806 2.04162 -2.64935 0.588301 1.63578 -1.02542
0.621756 -1.01474 1.48807 2.04165 -2.64934 0.588309 1.63577 -1.02541
0.622802 -1.01473 1.48808 2.0417 -2.64934 0.588324 1.63577 -1.0254
0.623776 -1.01471 1.48808 2.04174 -2.64933 0.588335 1.63576 -1.0254
0.62479 -1.01469 1.4881 2.04178 -2.64932 0.588339 1.63575 -1.02538
0.625797 -1.01468 1.48811 2.04182 -2.64931 0.588347 1.63574 -1.02538
0.626824 -1.01466 1.48812 2.04185 -2.6493 0.588354 1.63573 -1.02537
0.627833 -1.01464 1.48813 2.0419 -2.64929 0.588361 1.63572 -1.02535
0.628783 -1.01462 1.48814 2.04194 -2.64928 0.588368 1.63571 -1.02535
0.629732 -1.0146 1.48815 2.04198 -2.64928 0.588384 1.6357 -1.02534
0.630753 -1.01459 1.48816 2.04202 -2.64927 0.588394 1.63569 -1.02532
0.631791 -1.01457 1.48817 2.04206 -2.64927 0.588402 1.63568 -1.02531
0.632764 -1.01456 1.48818 2.0421 -2.64926 0.588408 1.63566 -1.0253
0.633776 -1.01454 1.48819 2.04214 -2.64926 0.588419 1.63566 -1.02528
0.634736 -1.01453 1.4882 2.04218 -2.64926 0.588433 1.63564 -1.02527
0.635766 -1.01453 1.48821 2.04222 -2.64925 0.588444 1.63564 -1.02525
0.636722 -1.01452 1.48822 2.04226 -2.64925 0.588448 1.63562 -1.02523
0.637782 -1.01452 1.48823 2.04229 -2.64925 0.588454 1.63559 -1.02521
0.638815 -1.01452 1.48824 2.04232 -2.64924 0.588464 1.63558 -1.02519
0.639802 -1.01451 1.48826 2.04236 -2.64924 0.588465 1.63556 -1.02516
0.64079 -1.01451 1.48826 2.04239 -2.64924 0.58847 1.63554 -1.02515
0.641804 -1.0145 1.48827 2.04242 -2.64924 0.588473 1.63552 -1.02512
0.643007 -1.0145 1.48828 2.04245 -2.64924 0.588484 1.6355 -1.0251
0.64397 -1.01449 1.48829 2.04249 -2.64924 0.588492 1.63549 -1.02508
0.644837 -1.01449 1.4883 2.04253 -2.64925 0.588507 1.63548 -1.02506
0.645777 -1.01449 1.48832 2.04256 -2.64924 0.588509 1.63546 -1.02503
0.646773 -1.01449 1.48833 2.04259 -2.64924 0.588519 1.63544 -1.02501
0.64776 -1.01449 1.48834 2.04262 -2.64925 0.588523 1.63542 -1.02499
0.648767 -1.01449 1.48834 2.04265 -2.64925 0.588531 1.6354 -1.02497
0.64985 -1.01449 1.48835 2.04268 -2.64925 0.588536 1.63539 -1.02495
0.650803 -1.01449 1.48836 2.04271 -2.64925 0.588542 1.63537 -1.02492
0.651803 -1.0145 1.48837 2.04274 -2.64926 0.588552 1.63535 -1.0249
0.652812 -1.01451 1.48838 2.04277 -2.64927 0.588561 1.63533 -1.02488
0.653781 -1.0145 1.48839 2.0428 -2.64927 0.588571 1.63532 -1.02486
0.654737 -1.0145 1.4884 2.04282 -2.64927 0.588574 1.6353 -1.02484
0.65579 -1.01451 1.48841 2.04284 -2.64928 0.588578 1.63528 -1.02482
0.656783 -1.01451 1.48842 2.04287 -2.64929 0.588587 1.63527 -1.0248
0.657803 -1.01451 1.48843 2.0429 -2.64929 0.588595 1.63526 -1.02478
0.658781 -1.01452 1.48844 2.04292 -2.6493 0.588601 1.63525 -1.02476
0.659861 -1.01452 1.48844 2.04294 -2.6493 0.588603 1.63523 -1.02473
0.660775 -1.01453 1.48845 2.04296 -2.64931 0.588609 1.6352 -1.02471
0.661841 -1.01454 1.48846 2.04299 -2.64932 0.588621 1.6352 -1.02469
0.662812 -1.01456 1.48847 2.043 -2.64933 0.588618 1.63517 -1.02467
0.66379 -1.01455 1.48848 2.04303 -2.64934 0.588628 1.63516 -1.02465
0.664762 -1.01457 1.48848 2.04304 -2.64934 0.58863 1.63514 -1.02463
0.666426 -1.01457 1.48849 2.04306 -2.64935 0.588629 1.63511 -1.02461
0.666752 -1.01459 1.4885 2.04308 -2.64937 0.588635 1.6351 -1.02459
0.667759 -1.01459 1.48851 2.0431 -2.64938 0.588644 1.63509 -1.02457
0.668764 -1.0146 1.48852 2.04312 -2.64939 0.58865 1.63508 -1.02455
0.669713 -1.01462 1.48852 2.04313 -2.6494 0.588651 1.63506 -1.02453
0.670721 -1.01463 1.48853 2.04315 -2.64941 0.588653 1.63504 -1.02451
0.671899 -1.01464 1.48854 2.04317 -2.64943 0.588658 1.63503 -1.02449
0.672976 -1.01465 1.48855 2.04319 -2.64944 0.588665 1.63502 -1.02447
0.674105 -1.01465 1.48856 2.0432 -2.64946 0.588669 1.63501 -1.02445
0.67481 -1.01467 1.48856 2.04322 -2.64947 0.588676 1.635 -1.02443
0.675803 -1.01468 1.48857 2.04324 -2.64949 0.588682 1.63499 -1.02441
0.676777 -1.01469 1.48858 2.04325 -2.6495 0.588684 1.63498 -1.02439
0.6778 -1.0147 1.48859 2.04327 -2.64952 0.588687 1.63496 -1.02438
0.678783 -1.01471 1.4886 2.04329 -2.64953 0.588691 1.63496 -1.02436
0.679769 -1.01473 1.48861 2.0433 -2.64955 0.588696 1.63495 -1.02434
0.680809 -1.01473 1.48862 2.04332 -2.64956 0.588694 1.63493 -1.02432
0.68181 -1.01476 1.48863 2.04333 -2.64959 0.588702 1.63492 -1.0243
0.6828 -1.01476 1.48863 2.04335 -2.6496 0.588706 1.6349 -1.02428
0.683788 -1.01477 1.48865 2.04337 -2.64962 0.588715 1.6349 -1.02426
0.684809 -1.01479 1.48865 2.04338 -2.64964 0.588718 1.63489 -1.02424
0.685803 -1.01481 1.48866 2.04339 -2.64966 0.588722 1.63487 -1.02422
0.686831 -1.01482 1.48867 2.04341 -2.64968 0.588729 1.63487 -1.0242
0.687812 -1.01483 1.48868 2.04343 -2.6497 0.588735 1.63487 -1.02418
0.688786 -1.01484 1.48869 2.04344 -2.64972 0.588739 1.63486 -1.02416
0.691038 -1.01487 1.48871 2.04346 -2.64975 0.588745 1.63485 -1.02413
0.691111 -1.01489 1.48872 2.04347 -2.64977 0.588754 1.63484 -1.02411
0.691768 -1.0149 1.48873 2.04349 -2.6498 0.588753 1.63483 -1.02409
0.692798 -1.01492 1.48874 2.0435 -2.64982 0.588757 1.63482 -1.02407
0.693763 -1.01494 1.48875 2.04352 -2.64985 0.588766 1.63481 -1.02404
0.694764 -1.01496 1.48876 2.04353 -2.64987 0.588773 1.6348 -1.02403
0.695751 -1.01498 1.48877 2.04354 -2.6499 0.588777 1.63479 -1.024
0.696744 -1.015 1.48878 2.04355 -2.64992 0.588772 1.63478 -1.02397
0.697735 -1.01503 1.48879 2.04357 -2.64995 0.588784 1.63477 -1.02395
0.698782 -1.01504 1.4888 2.04358 -2.64998 0.588786 1.63477 -1.02393
0.699846 -1.01506 1.48882 2.04359 -2.65 0.588789 1.63475 -1.0239
0.700958 -1.01509 1.48883 2.04359 -2.65003 0.588787 1.63473 -1.02387
0.701822 -1.0151 1.48884 2.04361 -2.65005 0.588791 1.63472 -1.02385
0.702745 -1.01512 1.48885 2.04361 -2.65007 0.588793 1.63471 -1.02383
0.703757 -1.01515 1.48886 2.04363 -2.6501 0.588798 1.6347 -1.02381
0.70478 -1.01517 1.48887 2.04363 -2.65012 0.588796 1.63469 -1.02378
0.705762 -1.01519 1.48889 2.04364 -2.65015 0.588796 1.63468 -1.02376
0.706793 -1.01521 1.4889 2.04364 -2.65017 0.588796 1.63467 -1.02374
0.707791 -1.01523 1.4889 2.04366 -2.65019 0.588801 1.63466 -1.02372
0.708772 -1.01525 1.48892 2.04367 -2.65022 0.588808 1.63465 -1.0237
0.70978 -1.01527 1.48893 2.04368 -2.65025 0.588817 1.63465 -1.02368
0.710817 -1.01528 1.48894 2.04369 -2.65028 0.588823 1.63465 -1.02366
0.711784 -1.0153 1.48895 2.04369 -2.65031 0.588828 1.63464 -1.02364
0.712783 -1.01532 1.48896 2.04371 -2.65034 0.588838 1.63464 -1.02363
0.713767 -1.01534 1.48897 2.04372 -2.65037 0.58884 1.63464 -1.02361
0.714759 -1.01535 1.48899 2.04373 -2.6504 0.588855 1.63464 -1.02359
0.715791 -1.01537 1.489 2.04373 -2.65043 0.588861 1.63464 -1.02357
0.716776 -1.0154 1.48901 2.04374 -2.65046 0.588867 1.63463 -1.02355
0.717755 -1.01542 1.48903 2.04375 -2.65049 0.588874 1.63464 -1.02353
0.718774 -1.01544 1.48904 2.04375 -2.65052 0.588879 1.63463 -1.02351
0.71978 -1.01546 1.48905 2.04376 -2.65055 0.588888 1.63464 -1.0235
0.720786 -1.01548 1.48906 2.04377 -2.65058 0.588895 1.63464 -1.02348
0.721813 -1.01549 1.48907 2.04377 -2.65061 0.588897 1.63463 -1.02347
0.722769 -1.01552 1.48909 2.04377 -2.65065 0.588902 1.63462 -1.02344
0.723776 -1.01554 1.4891 2.04377 -2.65067 0.588905 1.63463 -1.02343
0.72478 -1.01556 1.48911 2.04378 -2.65071 0.588913 1.63462 -1.02341
0.725887 -1.01558 1.48912 2.04378 -2.65074 0.588916 1.63462 -1.0234
0.726937 -1.0156 1.48913 2.04379 -2.65076 0.588919 1.6346 -1.02338
0.727785 -1.01562 1.48914 2.04379 -2.65079 0.588919 1.6346 -1.02336
0.728754 -1.01564 1.48915 2.0438 -2.65082 0.588921 1.6346 -1.02334
0.729757 -1.01566 1.48916 2.0438 -2.65085 0.588922 1.63459 -1.02333
0.730769 -1.01568 1.48917 2.0438 -2.65087 0.588922 1.63459 -1.02331
0.731775 -1.0157 1.48918 2.0438 -2.65091 0.588922 1.63458 -1.02329
0.732789 -1.01572 1.4892 2.04381 -2.65093 0.588919 1.63457 -1.02327
0.733746 -1.01575 1.4892 2.04381 -2.65096 0.588919 1.63456 -1.02325
0.734749 -1.01577 1.48921 2.04381 -2.65099 0.588924 1.63456 -1.02324
0.735734 -1.01579 1.48923 2.04381 -2.65101 0.588922 1.63455 -1.02322
0.736767 -1.01581 1.48923 2.04381 -2.65104 0.588915 1.63453 -1.0232
0.737797 -1.01583 1.48924 2.04381 -2.65106 0.588916 1.63452 -1.02318
0.738781 -1.01586 1.48925 2.04381 -2.6511 0.588914 1.63451 -1.02316
0.739766 -1.01588 1.48927 2.04381 -2.65112 0.58891 1.6345 -1.02314
0.740847 -1.01591 1.48928 2.04381 -2.65114 0.588907 1.63448 -1.02311
0.741916 -1.01592 1.48929 2.04381 -2.65116 0.588899 1.63447 -1.02309
0.742768 -1.01595 1.4893 2.04381 -2.65118 0.588892 1.63445 -1.02307
0.74379 -1.01597 1.4893 2.04381 -2.65121 0.588892 1.63443 -1.02306
0.744754 -1.01599 1.48931 2.04381 -2.65124 0.588889 1.63442 -1.02303
0.745766 -1.01602 1.48933 2.04381 -2.65126 0.588891 1.63441 -1.02301
0.746782 -1.01604 1.48934 2.04381 -2.65128 0.58888 1.63439 -1.02298
0.747758 -1.01607 1.48935 2.0438 -2.65131 0.588877 1.63437 -1.02296
0.748753 -1.0161 1.48936 2.0438 -2.65134 0.588867 1.63435 -1.02293
0.749729 -1.01612 1.48937 2.0438 -2.65136 0.588867 1.63433 -1.02291
0.750773 -1.01615 1.48938 2.0438 -2.65138 0.58886 1.63431 -1.02288
0.751833 -1.01617 1.48939 2.0438 -2.6514 0.58886 1.63429 -1.02286
0.752802 -1.01619 1.4894 2.0438 -2.65142 0.588849 1.63427 -1.02283
0.753802 -1.01623 1.48941 2.0438 -2.65145 0.588846 1.63424 -1.02279
0.754774 -1.01624 1.48942 2.0438 -2.65147 0.588838 1.63423 -1.02277
0.755925 -1.01627 1.48943 2.0438 -2.6515 0.588839 1.63421 -1.02274
0.756855 -1.0163 1.48944 2.0438 -2.65151 0.58883 1.63418 -1.02271
0.7578 -1.01632 1.48945 2.0438 -2.65153 0.588827 1.63416 -1.02268
0.758778 -1.01635 1.48947 2.0438 -2.65156 0.588819 1.63414 -1.02265
0.759804 -1.01638 1.48948 2.0438 -2.65158 0.588815 1.63412 -1.02262
0.760761 -1.0164 1.48949 2.0438 -2.6516 0.588812 1.6341 -1.02259
0.761779 -1.01644 1.4895 2.04381 -2.65162 0.58881 1.63408 -1.02256
0.762777 -1.01646 1.48951 2.04381 -2.65164 0.588805 1.63405 -1.02252
0.763791 -1.0165 1.48952 2.04381 -2.65166 0.5888 1.63402 -1.02248
0.764849 -1.01653 1.48953 2.04381 -2.65169 0.588795 1.634 -1.02245
0.765826 -1.01656 1.48954 2.04381 -2.65171 0.588794 1.63397 -1.02241
0.766726 -1.01659 1.48955 2.04381 -2.65173 0.58879 1.63395 -1.02237
0.767726 -1.01662 1.48956 2.04382 -2.65176 0.588788 1.63392 -1.02233
0.768759 -1.01666 1.48957 2.04382 -2.65177 0.58878 1.63389 -1.02229
0.769767 -1.01669 1.48958 2.04382 -2.6518 0.58878 1.63387 -1.02225
0.770725 -1.01673 1.48959 2.04383 -2.65182 0.58878 1.63384 -1.02221
0.771757 -1.01677 1.4896 2.04383 -2.65184 0.588775 1.63382 -1.02216
0.772741 -1.01681 1.48961 2.04383 -2.65186 0.588765 1.63378 -1.02211
0.773926 -1.01685 1.48963 2.04384 -2.65188 0.588762 1.63374 -1.02207
0.774745 -1.01689 1.48963 2.04384 -2.65191 0.588767 1.63371 -1.02202
0.775758 -1.01693 1.48965 2.04385 -2.65193 0.588763 1.63369 -1.02197
0.776762 -1.01697 1.48966 2.04385 -2.65195 0.588759 1.63366 -1.02192
0.778292 -1.01701 1.48966 2.04385 -2.65197 0.588761 1.63362 -1.02188
0.778795 -1.01706 1.48967 2.04386 -2.65199 0.588753 1.63358 -1.02183
0.779727 -1.0171 1.48969 2.04386 -2.65201 0.588748 1.63356 -1.02177
0.780759 -1.01714 1.48969 2.04386 -2.65204 0.588752 1.63353 -1.02172
0.781792 -1.01719 1.4897 2.04387 -2.65206 0.588749 1.6335 -1.02167
0.782734 -1.01724 1.48971 2.04387 -2.65207 0.588739 1.63345 -1.02161
0.783728 -1.01729 1.48972 2.04387 -2.65209 0.58874 1.63342 -1.02156
0.784735 -1.01734 1.48972 2.04387 -2.65211 0.588738 1.63338 -1.0215
0.785747 -1.01739 1.48974 2.04388 -2.65214 0.588738 1.63335 -1.02144
0.786785 -1.01745 1.48974 2.04388 -2.65215 0.588733 1.6333 -1.02138
0.787763 -1.01751 1.48975 2.04388 -2.65218 0.588733 1.63325 -1.02131
0.788862 -1.01757 1.48976 2.04388 -2.65221 0.588732 1.63321 -1.02124
0.789725 -1.01763 1.48977 2.04388 -2.65223 0.588734 1.63318 -1.02117
0.790728 -1.01769 1.48977 2.04389 -2.65225 0.58873 1.63313 -1.0211
0.791751 -1.01776 1.48978 2.04388 -2.65228 0.588727 1.63309 -1.02103
0.792866 -1.01782 1.48979 2.04389 -2.6523 0.588722 1.63303 -1.02096
0.793713 -1.01789 1.4898 2.04389 -2.65232 0.588718 1.63298 -1.02088
0.794761 -1.01796 1.48981 2.04389 -2.65235 0.588726 1.63295 -1.02081
0.79585 -1.01803 1.48982 2.0439 -2.65237 0.588718 1.63289 -1.02073
0.796971 -1.0181 1.48983 2.0439 -2.65239 0.588715 1.63284 -1.02065
0.797788 -1.01817 1.48983 2.0439 -2.65242 0.588715 1.63279 -1.02057
0.798745 -1.01824 1.48984 2.04391 -2.65245 0.588715 1.63275 -1.0205
0.799731 -1.0183 1.48985 2.04391 -2.65247 0.588712 1.63271 -1.02043
0.800773 -1.01837 1.48986 2.04392 -2.6525 0.588715 1.63266 -1.02036
0.8018 -1.01843 1.48987 2.04392 -2.65251 0.588706 1.6326 -1.02028
0.802773 -1.0185 1.48988 2.04392 -2.65254 0.588704 1.63256 -1.02021
0.803756 -1.01856 1.48989 2.04393 -2.65257 0.588709 1.63252 -1.02014
0.804729 -1.01862 1.4899 2.04393 -2.65259 0.588707 1.63247 -1.02007
0.805809 -1.01869 1.48991 2.04393 -2.65262 0.588705 1.63243 -1.02001
0.806855 -1.01875 1.48992 2.04393 -2.65264 0.588701 1.63238 -1.01994
0.807804 -1.01882 1.48993 2.04393 -2.65267 0.588694 1.63233 -1.01986
0.808779 -1.01888 1.48994 2.04394 -2.65269 0.588693 1.63229 -1.01979
0.809778 -1.01894 1.48995 2.04394 -2.65272 0.588693 1.63225 -1.01973
0.810811 -1.01901 1.48996 2.04394 -2.65274 0.588686 1.6322 -1.01965
0.811811 -1.01908 1.48997 2.04395 -2.65277 0.588691 1.63215 -1.01959
0.812749 -1.01914 1.48998 2.04395 -2.65279 0.588677 1.6321 -1.01951
0.813783 -1.0192 1.48999 2.04395 -2.65282 0.588678 1.63206 -1.01944
0.814792 -1.01927 1.49 2.04395 -2.65285 0.588677 1.63202 -1.01937
0.815742 -1.01933 1.49002 2.04395 -2.65288 0.588673 1.63197 -1.0193
0.8168 -1.01939 1.49002 2.04396 -2.6529 0.588671 1.63193 -1.01923
0.817747 -1.01946 1.49004 2.04395 -2.65293 0.588666 1.63188 -1.01916
0.818774 -1.01953 1.49005 2.04395 -2.65296 0.588657 1.63183 -1.01909
0.819768 -1.01959 1.49005 2.04396 -2.65298 0.588658 1.63179 -1.01902
0.820795 -1.01965 1.49007 2.04395 -2.65301 0.588654 1.63175 -1.01895
0.822087 -1.01971 1.49008 2.04395 -2.65303 0.588648 1.63171 -1.01889
0.822776 -1.01978 1.4901 2.04395 -2.65307 0.588644 1.63167 -1.01882
0.823741 -1.01983 1.49011 2.04395 -2.6531 0.58864 1.63163 -1.01876
0.824721 -1.01989 1.49012 2.04395 -2.65312 0.588636 1.63159 -1.01869
0.825702 -1.01995 1.49013 2.04394 -2.65314 0.588626 1.63155 -1.01863
0.826748 -1.02001 1.49014 2.04395 -2.65317 0.588621 1.63151 -1.01856
0.82777 -1.02006 1.49016 2.04394 -2.65319 0.588611 1.63147 -1.0185
0.828746 -1.02012 1.49017 2.04394 -2.65322 0.588608 1.63144 -1.01844
0.829748 -1.02018 1.49018 2.04393 -2.65325 0.588606 1.6314 -1.01838
0.830759 -1.02023 1.49019 2.04393 -2.65327 0.5886 1.63137 -1.01832
0.831802 -1.0203 1.4902 2.04393 -2.6533 0.588594 1.63133 -1.01825
0.832761 -1.02035 1.49021 2.04393 -2.65332 0.588589 1.63129 -1.01819
0.833796 -1.02041 1.49022 2.04392 -2.65335 0.588586 1.63126 -1.01813
0.834786 -1.02047 1.49024 2.04392 -2.65337 0.588583 1.63122 -1.01807
0.835824 -1.02052 1.49025 2.04393 -2.6534 0.588582 1.63119 -1.01801
0.836773 -1.02057 1.49026 2.04392 -2.65342 0.588572 1.63115 -1.01795
0.837763 -1.02063 1.49027 2.04392 -2.65344 0.588569 1.63111 -1.01789
0.838779 -1.02069 1.49028 2.04392 -2.65347 0.588567 1.63107 -1.01783
0.839761 -1.02075 1.49029 2.04392 -2.6535 0.588561 1.63103 -1.01777
0.840844 -1.0208 1.4903 2.04392 -2.65352 0.588558 1.631 -1.01771
0.841852 -1.02086 1.49032 2.04391 -2.65355 0.588548 1.63096 -1.01764
0.842786 -1.02093 1.49033 2.04391 -2.65358 0.588546 1.63092 -1.01757
0.843748 -1.02099 1.49034 2.04391 -2.65361 0.588543 1.63087 -1.01751
0.844746 -1.02105 1.49035 2.04391 -2.65364 0.588542 1.63084 -1.01744
0.845778 -1.02112 1.49036 2.0439 -2.65367 0.588534 1.63079 -1.01737
0.846869 -1.02118 1.49037 2.0439 -2.6537 0.588526 1.63074 -1.0173
0.847806 -1.02125 1.49039 2.04389 -2.65373 0.588517 1.63069 -1.01723
0.84881 -1.02132 1.4904 2.04389 -2.65377 0.588519 1.63066 -1.01716
0.849915 -1.02139 1.49041 2.04389 -2.6538 0.588511 1.63061 -1.01709
0.851132 -1.02145 1.49043 2.04389 -2.65383 0.588504 1.63057 -1.01701
0.85179 -1.02152 1.49044 2.04388 -2.65387 0.588504 1.63053 -1.01694
0.852896 -1.0216 1.49046 2.04387 -2.6539 0.588493 1.63047 -1.01686
0.853801 -1.02167 1.49047 2.04387 -2.65394 0.588484 1.63043 -1.01679
0.854759 -1.02174 1.49049 2.04386 -2.65397 0.588479 1.63038 -1.0167
0.855751 -1.02182 1.4905 2.04386 -2.65402 0.588474 1.63033 -1.01662
0.856752 -1.0219 1.49052 2.04385 -2.65405 0.588462 1.63028 -1.01653
0.85777 -1.02199 1.49053 2.04384 -2.65409 0.588455 1.63022 -1.01645
0.858804 -1.02206 1.49055 2.04383 -2.65412 0.588446 1.63017 -1.01636
0.859784 -1.02215 1.49056 2.04383 -2.65417 0.588443 1.63012 -1.01627
0.86075 -1.02223 1.49058 2.04382 -2.6542 0.588433 1.63007 -1.01619
0.861866 -1.02232 1.49059 2.04381 -2.65424 0.588426 1.63001 -1.0161
0.862816 -1.0224 1.49061 2.04381 -2.65427 0.588416 1.62995 -1.01601
0.863744 -1.02248 1.49062 2.0438 -2.65431 0.588408 1.6299 -1.01592
0.86491 -1.02257 1.49063 2.04379 -2.65435 0.588404 1.62986 -1.01584
0.865783 -1.02266 1.49066 2.04379 -2.6544 0.588397 1.6298 -1.01574
0.86676 -1.02275 1.49067 2.04378 -2.65444 0.58839 1.62974 -1.01565
0.867753 -1.02284 1.49069 2.04377 -2.65447 0.588382 1.62969 -1.01556
0.868778 -1.02292 1.4907 2.04376 -2.65451 0.588371 1.62963 -1.01547
0.869753 -1.02302 1.49071 2.04376 -2.65455 0.588363 1.62958 -1.01538
0.870753 -1.0231 1.49073 2.04375 -2.65459 0.588357 1.62952 -1.01529
0.871726 -1.02319 1.49074 2.04374 -2.65463 0.588351 1.62948 -1.0152
0.87274 -1.02327 1.49077 2.04373 -2.65467 0.58834 1.62942 -1.01511
0.873734 -1.02337 1.49078 2.04372 -2.65471 0.588322 1.62936 -1.01501
0.87476 -1.02345 1.4908 2.04372 -2.65475 0.588318 1.62931 -1.01492
0.875744 -1.02354 1.49082 2.04371 -2.65479 0.588312 1.62925 -1.01483
0.87674 -1.02363 1.49084 2.04369 -2.65483 0.588292 1.62919 -1.01473
0.877806 -1.02372 1.49086 2.04368 -2.65487 0.588275 1.62913 -1.01463
0.878793 -1.0238 1.49088 2.04367 -2.65491 0.588268 1.62908 -1.01454
0.879775 -1.0239 1.4909 2.04366 -2.65496 0.588261 1.62903 -1.01444
0.880759 -1.02399 1.49091 2.04366 -2.655 0.588254 1.62898 -1.01434
0.881775 -1.02409 1.49093 2.04364 -2.65504 0.588234 1.62891 -1.01424
0.883013 -1.02418 1.49096 2.04363 -2.65509 0.588229 1.62885 -1.01413
0.88388 -1.02427 1.49098 2.04362 -2.65513 0.588217 1.62879 -1.01403
0.884776 -1.02437 1.491 2.04362 -2.65517 0.588206 1.62874 -1.01393
0.885742 -1.02447 1.49101 2.04361 -2.65521 0.588194 1.62868 -1.01382
0.88675 -1.02456 1.49104 2.0436 -2.65526 0.588186 1.62862 -1.01372
0.887762 -1.02466 1.49105 2.04358 -2.6553 0.588174 1.62856 -1.01361
0.888745 -1.02476 1.49107 2.04357 -2.65535 0.588163 1.6285 -1.01351
0.889766 -1.02485 1.49109 2.04356 -2.65539 0.588152 1.62844 -1.0134
0.890693 -1.02495 1.49111 2.04356 -2.65543 0.588145 1.62838 -1.01329
0.891748 -1.02505 1.49114 2.04355 -2.65548 0.588134 1.62832 -1.01318
0.89276 -1.02514 1.49115 2.04354 -2.65552 0.588124 1.62826 -1.01308
0.893773 -1.02525 1.49117 2.04353 -2.65557 0.588116 1.6282 -1.01296
0.894745 -1.02534 1.4912 2.04352 -2.65561 0.588104 1.62814 -1.01286
0.895753 -1.02544 1.49121 2.04351 -2.65565 0.58809 1.62808 -1.01275
0.896768 -1.02555 1.49123 2.0435 -2.65569 0.588077 1.62801 -1.01263
0.897781 -1.02565 1.49126 2.04349 -2.65573 0.588064 1.62794 -1.01252
0.898759 -1.02576 1.49128 2.04347 -2.65577 0.588052 1.62788 -1.0124
0.899703 -1.02586 1.4913 2.04347 -2.65582 0.588041 1.62782 -1.01228
0.900754 -1.02596 1.49133 2.04346 -2.65586 0.588031 1.62776 -1.01217
0.901762 -1.02607 1.49134 2.04345 -2.6559 0.588015 1.62769 -1.01205
0.902731 -1.02618 1.49135 2.04344 -2.65593 0.588013 1.62762 -1.01195
0.903756 -1.02628 1.49139 2.04343 -2.65598 0.587991 1.62757 -1.01181
0.904749 -1.02639 1.49142 2.04342 -2.65602 0.587978 1.62751 -1.01169
0.905779 -1.02649 1.49144 2.04341 -2.65606 0.587959 1.62744 -1.01157
0.906804 -1.02661 1.49147 2.04339 -2.65611 0.587948 1.62738 -1.01144
0.907788 -1.02671 1.49149 2.04338 -2.65615 0.587927 1.6273 -1.01131
0.908857 -1.02682 1.49152 2.04338 -2.6562 0.58792 1.62725 -1.01119
0.909895 -1.02694 1.49154 2.04336 -2.65624 0.587908 1.62718 -1.01105
0.910812 -1.02705 1.49157 2.04336 -2.65628 0.587897 1.62712 -1.01093
0.911791 -1.02716 1.49159 2.04334 -2.65632 0.587875 1.62705 -1.01079
0.912825 -1.02728 1.49162 2.04333 -2.65637 0.587858 1.62697 -1.01066
0.913829 -1.02739 1.49165 2.04332 -2.65641 0.587842 1.62691 -1.01052
0.914778 -1.02749 1.49168 2.04332 -2.65646 0.587829 1.62684 -1.01039
0.915783 -1.02761 1.4917 2.0433 -2.6565 0.587818 1.62678 -1.01027
0.916797 -1.02772 1.49173 2.04329 -2.65655 0.587798 1.62671 -1.01013
0.917793 -1.02783 1.49176 2.04328 -2.65659 0.587777 1.62664 -1.01
0.918786 -1.02793 1.49179 2.04327 -2.65663 0.58776 1.62658 -1.00987
0.919781 -1.02804 1.49182 2.04326 -2.65667 0.587747 1.62652 -1.00974
0.920755 -1.02815 1.49185 2.04325 -2.65672 0.587731 1.62646 -1.00961
0.921755 -1.02826 1.49188 2.04324 -2.65676 0.587711 1.62639 -1.00948
0.922779 -1.02836 1.49192 2.04323 -2.65681 0.587692 1.62633 -1.00934
0.923819 -1.02848 1.49194 2.04322 -2.65686 0.587677 1.62627 -1.00921
0.92506 -1.02858 1.49198 2.04321 -2.6569 0.58766 1.6262 -1.00908
0.925776 -1.02869 1.49201 2.0432 -2.65694 0.587639 1.62613 -1.00894
0.926721 -1.0288 1.49205 2.04319 -2.65699 0.587619 1.62607 -1.00881
0.927771 -1.0289 1.49207 2.04318 -2.65703 0.587599 1.62601 -1.00868
0.928766 -1.02901 1.49211 2.04318 -2.65708 0.587587 1.62595 -1.00855
0.929755 -1.02911 1.49214 2.04316 -2.65712 0.587569 1.62589 -1.00842
0.930748 -1.02922 1.49217 2.04315 -2.65717 0.587547 1.62583 -1.00829
0.93176 -1.02932 1.4922 2.04314 -2.65721 0.587525 1.62576 -1.00816
0.932745 -1.02942 1.49224 2.04313 -2.65726 0.58751 1.6257 -1.00802
0.933774 -1.02954 1.49227 2.04312 -2.65731 0.587493 1.62564 -1.00789
0.934786 -1.02963 1.49231 2.04311 -2.65736 0.587472 1.62558 -1.00776
0.935762 -1.02974 1.49234 2.04309 -2.6574 0.587449 1.62552 -1.00763
0.936729 -1.02985 1.49238 2.04308 -2.65746 0.587425 1.62545 -1.0075
0.937771 -1.02995 1.49241 2.04307 -2.6575 0.587407 1.62539 -1.00737
0.938771 -1.03005 1.49244 2.04306 -2.65754 0.58739 1.62534 -1.00725
0.939778 -1.03016 1.49249 2.04304 -2.6576 0.587364 1.62527 -1.00711
0.940764 -1.03025 1.49252 2.04303 -2.65764 0.587341 1.62521 -1.00699
0.941756 -1.03035 1.49256 2.04302 -2.65769 0.587325 1.62516 -1.00687
0.942749 -1.03045 1.49259 2.043 -2.65774 0.587303 1.62511 -1.00675
0.943752 -1.03055 1.49263 2.04299 -2.65779 0.587278 1.62505 -1.00663
0.944765 -1.03064 1.49266 2.04297 -2.65784 0.587259 1.625 -1.00651
0.94578 -1.03074 1.4927 2.04295 -2.65789 0.587233 1.62494 -1.00639
0.946821 -1.03084 1.49274 2.04293 -2.65794 0.587208 1.62488 -1.00626
0.947863 -1.03093 1.49277 2.04291 -2.65799 0.587188 1.62484 -1.00614
0.948802 -1.03102 1.49281 2.0429 -2.65804 0.587165 1.62479 -1.00603
0.949742 -1.03111 1.49285 2.04288 -2.65809 0.587133 1.62474 -1.00591
0.95073 -1.0312 1.49289 2.04286 -2.65814 0.587107 1.62469 -1.00579
0.951751 -1.0313 1.49293 2.04284 -2.65819 0.587083 1.62464 -1.00568
0.952743 -1.03138 1.49297 2.04282 -2.65824 0.587063 1.6246 -1.00557
0.953763 -1.03147 1.49301 2.0428 -2.65829 0.587028 1.62455 -1.00545
0.954764 -1.03156 1.49305 2.04278 -2.65835 0.587007 1.62451 -1.00534
0.955814 -1.03165 1.49309 2.04275 -2.65839 0.586976 1.62445 -1.00523
0.957065 -1.03173 1.49313 2.04274 -2.65844 0.586955 1.62442 -1.00511
0.957897 -1.03182 1.49317 2.04271 -2.65849 0.586917 1.62436 -1.00499
0.958887 -1.03191 1.49321 2.04268 -2.65854 0.586891 1.62432 -1.00489
0.959753 -1.03199 1.49324 2.04266 -2.65859 0.58686 1.62427 -1.00478
0.960777 -1.03208 1.49328 2.04263 -2.65864 0.586833 1.62423 -1.00466
0.961833 -1.03217 1.49332 2.04261 -2.65869 0.586808 1.62419 -1.00455
0.962767 -1.03227 1.49336 2.04258 -2.65875 0.586789 1.62414 -1.00444
0.963804 -1.03236 1.49339 2.04256 -2.65879 0.586759 1.6241 -1.00433
0.964813 -1.03245 1.49343 2.04253 -2.65885 0.586734 1.62405 -1.00421
0.965766 -1.03255 1.49346 2.04251 -2.6589 0.586714 1.62401 -1.0041
0.966766 -1.03264 1.49349 2.04248 -2.65895 0.586691 1.62396 -1.00399
0.967834 -1.03273 1.49353 2.04245 -2.659 0.586659 1.62391 -1.00388
0.968791 -1.03283 1.49356 2.04242 -2.65904 0.586637 1.62386 -1.00377
0.969877 -1.03293 1.49359 2.0424 -2.6591 0.586608 1.62381 -1.00365
0.970754 -1.03303 1.49363 2.04237 -2.65915 0.586588 1.62376 -1.00353
0.97179 -1.03313 1.49366 2.04235 -2.6592 0.586565 1.62371 -1.00341
0.972775 -1.03323 1.4937 2.04232 -2.65925 0.586533 1.62365 -1.00329
0.973732 -1.03333 1.49373 2.04229 -2.65931 0.586509 1.6236 -1.00318
0.974747 -1.03343 1.49377 2.04227 -2.65936 0.586485 1.62355 -1.00306
0.975764 -1.03353 1.4938 2.04224 -2.65942 0.586461 1.6235 -1.00294
0.976781 -1.03362 1.49384 2.04221 -2.65946 0.586429 1.62345 -1.00282
0.977773 -1.03372 1.49388 2.04218 -2.65952 0.586404 1.6234 -1.0027
0.978744 -1.03382 1.49392 2.04216 -2.65957 0.586376 1.62335 -1.00258
0.979828 -1.03392 1.49395 2.04213 -2.65962 0.586351 1.6233 -1.00246
0.980808 -1.03402 1.49399 2.04211 -2.65968 0.586326 1.62326 -1.00233
0.981739 -1.03412 1.49404 2.04208 -2.65974 0.586297 1.62321 -1.0022
0.982743 -1.03422 1.49408 2.04204 -2.65979 0.586264 1.62316 -1.00208
0.983711 -1.03433 1.49411 2.04201 -2.65984 0.586231 1.6231 -1.00195
0.984754 -1.03444 1.49415 2.04198 -2.6599 0.586207 1.62305 -1.00182
0.98574 -1.03454 1.49419 2.04195 -2.65995 0.586175 1.62301 -1.00169
0.986777 -1.03465 1.49423 2.04192 -2.66001 0.586144 1.62295 -1.00156
0.987736 -1.03476 1.49427 2.04188 -2.66007 0.586112 1.62289 -1.00143
0.988759 -1.03487 1.49431 2.04185 -2.66012 0.58608 1.62284 -1.00129
0.98971 -1.03498 1.49435 2.04182 -2.66018 0.586057 1.62279 -1.00116
0.990737 -1.03509 1.49438 2.04179 -2.66024 0.586032 1.62273 -1.00103
0.991757 -1.0352 1.49442 2.04176 -2.66029 0.586009 1.62268 -1.0009
0.992729 -1.0353 1.49446 2.04173 -2.66034 0.585978 1.62263 -1.00077
0.993721 -1.03542 1.49449 2.0417 -2.6604 0.585958 1.62258 -1.00065
0.994713 -1.03552 1.49452 2.04167 -2.66044 0.58592 1.62252 -1.00052
0.995716 -1.03563 1.49456 2.04164 -2.66051 0.585897 1.62247 -1.00039
0.996729 -1.03574 1.49459 2.04161 -2.66055 0.585871 1.62241 -1.00026
0.997777 -1.03585 1.49462 2.04158 -2.6606 0.585843 1.62236 -1.00014
0.998771 -1.03596 1.49466 2.04155 -2.66065 0.585819 1.6223 -1.00002
0.999687 -1.03607 1.49469 2.04152 -2.66071 0.585795 1.62225 -0.999897
1.00074 -1.03618 1.49472 2.04149 -2.66077 0.585773 1.6222 -0.999776
1.00174 -1.03628 1.49476 2.04146 -2.66082 0.585747 1.62215 -0.999653
1.00276 -1.03639 1.49479 2.04143 -2.66087 0.585719 1.62209 -0.999533
1.00377 -1.03649 1.49483 2.0414 -2.66092 0.585695 1.62205 -0.999417
1.00474 -1.03659 1.49486 2.04137 -2.66098 0.585671 1.622 -0.999294
1.00574 -1.0367 1.49489 2.04134 -2.66103 0.585645 1.62195 -0.999177
1.0067 -1.0368 1.49493 2.0413 -2.66108 0.585619 1.6219 -0.999063
1.00774 -1.0369 1.49496 2.04126 -2.66113 0.585589 1.62185 -0.998948
1.00882 -1.037 1.495 2.04123 -2.66119 0.58556 1.6218 -0.998832
1.00984 -1.0371 1.49503 2.0412 -2.66125 0.585535 1.62176 -0.998716
1.01076 -1.0372 1.49507 2.04116 -2.6613 0.585503 1.62172 -0.998601
1.01173 -1.03729 1.49511 2.04113 -2.66135 0.585472 1.62167 -0.998493
1.01275 -1.03738 1.49514 2.04109 -2.66141 0.585447 1.62163 -0.998385
1.01374 -1.03748 1.49518 2.04106 -2.66147 0.585421 1.6216 -0.998274
1.01475 -1.03757 1.49522 2.04102 -2.66152 0.585389 1.62155 -0.998162
1.01588 -1.03767 1.49525 2.04098 -2.66159 0.585363 1.62152 -0.998054
1.01712 -1.03775 1.49532 2.04093 -2.66164 0.585307 1.62148 -0.997926
1.01782 -1.03786 1.49533 2.04089 -2.6617 0.585296 1.62142 -0.997839
1.01882 -1.03796 1.49536 2.04085 -2.66175 0.585265 1.62139 -0.997736
1.01975 -1.03805 1.49539 2.04081 -2.66181 0.585237 1.62135 -0.99763
1.02079 -1.03815 1.49543 2.04076 -2.66187 0.585203 1.6213 -0.997522
1.02176 -1.03823 1.49546 2.04072 -2.66193 0.585175 1.62127 -0.997422
1.02274 -1.03834 1.49549 2.04067 -2.66199 0.585145 1.62122 -0.997319
1.02377 -1.03843 1.49553 2.04064 -2.66205 0.585122 1.6212 -0.997219
1.02476 -1.03853 1.49556 2.04059 -2.66211 0.58509 1.62115 -0.997119
1.02579 -1.03861 1.4956 2.04055 -2.66217 0.585059 1.62112 -0.997027
1.02675 -1.0387 1.49563 2.0405 -2.66222 0.585027 1.62108 -0.996936
1.02776 -1.03879 1.49565 2.04046 -2.66227 0.584999 1.62104 -0.996847
1.02877 -1.03888 1.49568 2.04041 -2.66234 0.584975 1.62101 -0.99676
1.02975 -1.03897 1.49572 2.04037 -2.66239 0.584945 1.62099 -0.996671
1.03073 -1.03906 1.49575 2.04032 -2.66245 0.584914 1.62095 -0.99659
1.03177 -1.03915 1.49577 2.04027 -2.6625 0.584882 1.62091 -0.996506
1.03284 -1.03924 1.4958 2.04022 -2.66256 0.584851 1.62087 -0.996417
1.03385 -1.03933 1.49583 2.04017 -2.66262 0.584823 1.62085 -0.996335
1.03477 -1.03941 1.49585 2.04012 -2.66268 0.584792 1.62082 -0.996256
1.03578 -1.0395 1.49588 2.04007 -2.66274 0.584761 1.62079 -0.996176
1.03679 -1.03959 1.49591 2.04001 -2.66279 0.584733 1.62076 -0.996098
1.03809 -1.03967 1.49594 2.03996 -2.66285 0.584704 1.62073 -0.996024
1.0388 -1.03974 1.49597 2.03991 -2.66291 0.584672 1.62071 -0.995948
1.03975 -1.03983 1.496 2.03987 -2.66296 0.584643 1.62068 -0.995873
1.04072 -1.0399 1.49602 2.03982 -2.66302 0.584614 1.62066 -0.995803
1.04179 -1.03998 1.49606 2.03976 -2.66308 0.584583 1.62064 -0.995734
1.04279 -1.04005 1.49608 2.03971 -2.66314 0.584556 1.62062 -0.995667
1.04379 -1.04014 1.49612 2.03966 -2.66321 0.584522 1.6206 -0.995594
1.04478 -1.04021 1.49614 2.0396 -2.66326 0.584486 1.62057 -0.995523
1.0458 -1.04029 1.49617 2.03955 -2.66332 0.584455 1.62054 -0.99546
1.04676 -1.04037 1.49619 2.03949 -2.66338 0.584422 1.62051 -0.995393
1.04776 -1.04045 1.49622 2.03944 -2.66345 0.584397 1.6205 -0.995328
1.04875 -1.04052 1.49625 2.03938 -2.66351 0.584367 1.62048 -0.995262
1.04975 -1.04061 1.49627 2.03932 -2.66358 0.584338 1.62045 -0.995198
1.05075 -1.04069 1.49629 2.03926 -2.66364 0.584311 1.62043 -0.995143
1.05181 -1.04076 1.49632 2.03921 -2.6637 0.584276 1.6204 -0.995076
1.05283 -1.04084 1.49634 2.03915 -2.66377 0.584253 1.62038 -0.995018
1.05378 -1.04092 1.49636 2.03909 -2.66383 0.584223 1.62036 -0.994958
1.05473 -1.041 1.49639 2.03903 -2.66389 0.584188 1.62033 -0.994897
1.05579 -1.04108 1.49641 2.03897 -2.66396 0.584158 1.6203 -0.994832
1.05679 -1.04116 1.49644 2.03891 -2.66402 0.58413 1.62028 -0.994775
1.05778 -1.04124 1.49646 2.03886 -2.66409 0.584101 1.62027 -0.994712
1.05882 -1.04132 1.49648 2.0388 -2.66415 0.584076 1.62025 -0.994659
1.05982 -1.0414 1.49651 2.03874 -2.66423 0.584049 1.62023 -0.994598
1.06077 -1.04148 1.49653 2.03868 -2.66429 0.584018 1.6202 -0.994534
1.0618 -1.04156 1.49656 2.03862 -2.66435 0.583982 1.62018 -0.994483
1.06278 -1.04162 1.49658 2.03856 -2.66441 0.583952 1.62016 -0.994429
1.06378 -1.04171 1.49661 2.0385 -2.66448 0.583922 1.62015 -0.994369
1.06483 -1.04178 1.49664 2.03845 -2.66454 0.583892 1.62014 -0.994313
1.06579 -1.04185 1.49666 2.03839 -2.6646 0.583863 1.62012 -0.994256
1.06675 -1.04193 1.49669 2.03833 -2.66467 0.583829 1.62009 -0.994197
1.06776 -1.042 1.49671 2.03827 -2.66473 0.583801 1.62008 -0.99415
1.06877 -1.04208 1.49674 2.03821 -2.6648 0.583773 1.62007 -0.994091
1.06999 -1.04215 1.49676 2.03814 -2.66486 0.58374 1.62005 -0.994041
1.07095 -1.04223 1.49678 2.03808 -2.66493 0.583704 1.62003 -0.993988
1.0719 -1.0423 1.49681 2.03802 -2.66499 0.58368 1.62002 -0.993942
1.07274 -1.04238 1.49683 2.03796 -2.66506 0.583653 1.62001 -0.993889
1.07374 -1.04246 1.49685 2.0379 -2.66512 0.583621 1.62 -0.993845
1.07476 -1.04252 1.49687 2.03784 -2.66518 0.583597 1.61998 -0.993798
1.07577 -1.04259 1.49689 2.03778 -2.66524 0.58357 1.61996 -0.993753
1.07675 -1.04267 1.4969 2.03773 -2.6653 0.583548 1.61996 -0.993711
1.07777 -1.04274 1.49692 2.03766 -2.66537 0.583516 1.61995 -0.993667
1.07878 -1.04281 1.49694 2.0376 -2.66543 0.583493 1.61994 -0.993627
1.07978 -1.04289 1.49696 2.03754 -2.66549 0.583464 1.61992 -0.993585
1.08078 -1.04296 1.49697 2.03748 -2.66555 0.583442 1.61991 -0.993551
1.08177 -1.04303 1.49699 2.03742 -2.66562 0.58342 1.6199 -0.993509
1.08278 -1.0431 1.497 2.03736 -2.66568 0.583395 1.61989 -0.993476
1.0838 -1.04317 1.49701 2.0373 -2.66574 0.583372 1.61988 -0.993441
1.08474 -1.04323 1.49702 2.03724 -2.6658 0.583353 1.61987 -0.993408
1.08574 -1.04331 1.49704 2.03719 -2.66586 0.583336 1.61987 -0.993373
1.08672 -1.04338 1.49705 2.03713 -2.66592 0.583315 1.61986 -0.993334
1.08776 -1.04345 1.49706 2.03707 -2.66598 0.583295 1.61985 -0.993299
1.08876 -1.04352 1.49708 2.03701 -2.66605 0.58327 1.61983 -0.993259
1.08976 -1.04359 1.49709 2.03695 -2.6661 0.583243 1.61982 -0.993222
1.09076 -1.04367 1.4971 2.0369 -2.66617 0.583231 1.61982 -0.993186
1.09173 -1.04374 1.49712 2.03683 -2.66624 0.583215 1.61982 -0.993149
1.09277 -1.04382 1.49713 2.03677 -2.6663 0.583189 1.6198 -0.99311
1.09375 -1.04389 1.49714 2.03671 -2.66636 0.58317 1.6198 -0.993076
1.09477 -1.04396 1.49715 2.03665 -2.66642 0.583149 1.61978 -0.993038
1.09573 -1.04403 1.49716 2.03659 -2.66649 0.583133 1.61978 -0.993
1.09678 -1.0441 1.49717 2.03653 -2.66655 0.583115 1.61978 -0.992973
1.09771 -1.04417 1.49718 2.03646 -2.66661 0.583085 1.61977 -0.992936
1.09877 -1.04424 1.49719 2.03641 -2.66667 0.583069 1.61976 -0.992907
1.09971 -1.04432 1.4972 2.03635 -2.66674 0.583053 1.61976 -0.992873
1.10075 -1.0444 1.49721 2.03629 -2.66681 0.583034 1.61977 -0.992837
1.10175 -1.04448 1.49723 2.03623 -2.66688 0.583016 1.61976 -0.992798
1.10275 -1.04455 1.49724 2.03617 -2.66694 0.583 1.61976 -0.992762
1.1037 -1.04463 1.49725 2.03611 -2.667 0.58298 1.61975 -0.992726
1.10474 -1.0447 1.49727 2.03606 -2.66707 0.582965 1.61976 -0.992693
1.10571 -1.04478 1.49727 2.036 -2.66713 0.582945 1.61975 -0.992656
1.1067 -1.04485 1.49728 2.03594 -2.66719 0.582931 1.61975 -0.992625
1.10772 -1.04492 1.4973 2.03588 -2.66726 0.582914 1.61974 -0.992591
1.10874 -1.045 1.4973 2.03583 -2.66732 0.582892 1.61973 -0.992552
1.10991 -1.04508 1.49732 2.03577 -2.66739 0.582877 1.61973 -0.992519
1.1108 -1.04515 1.49732 2.03571 -2.66745 0.582857 1.61972 -0.992488
1.1118 -1.04523 1.49733 2.03564 -2.66751 0.582833 1.6197 -0.99245
1.11281 -1.04532 1.49734 2.03557 -2.66757 0.582808 1.61969 -0.992413
1.11382 -1.0454 1.49734 2.03552 -2.66764 0.582808 1.61969 -0.992382
1.11479 -1.04548 1.49735 2.03545 -2.66771 0.582779 1.61968 -0.992344
1.11579 -1.04556 1.49735 2.03539 -2.66777 0.582759 1.61967 -0.992308
1.11679 -1.04563 1.49736 2.03533 -2.66783 0.582744 1.61965 -0.992278
1.11772 -1.04572 1.49737 2.03527 -2.66789 0.58272 1.61964 -0.992242
1.11877 -1.04579 1.49737 2.03521 -2.66796 0.582713 1.61964 -0.992213
1.11974 -1.04588 1.49737 2.03515 -2.66803 0.582689 1.61962 -0.992181
1.12075 -1.04596 1.49738 2.03508 -2.66809 0.582676 1.61961 -0.992151
1.12173 -1.04604 1.49739 2.03502 -2.66815 0.582655 1.61958 -0.992116
1.12278 -1.04612 1.49739 2.03496 -2.66822 0.582634 1.61957 -0.99208
1.12372 -1.04621 1.4974 2.0349 -2.66829 0.58262 1.61956 -0.992045
1.12475 -1.04629 1.4974 2.03484 -2.66836 0.582607 1.61955 -0.992017
1.12577 -1.04636 1.4974 2.03477 -2.66841 0.582582 1.61953 -0.991986
1.12669 -1.04645 1.49741 2.03472 -2.66848 0.582571 1.61952 -0.991956
1.12771 -1.04653 1.49741 2.03466 -2.66855 0.582562 1.61951 -0.991924
1.12895 -1.0466 1.49742 2.0346 -2.66862 0.582547 1.6195 -0.991895
1.1298 -1.04669 1.49743 2.03455 -2.66869 0.582531 1.61948 -0.991856
1.13085 -1.04677 1.49743 2.03448 -2.66876 0.582516 1.61946 -0.991826
1.13171 -1.04685 1.49744 2.03442 -2.66883 0.582494 1.61945 -0.991787
1.13271 -1.04694 1.49745 2.03437 -2.6689 0.582481 1.61945 -0.991754
1.13377 -1.04702 1.49746 2.0343 -2.66897 0.582465 1.61943 -0.991716
1.1348 -1.0471 1.49746 2.03424 -2.66904 0.582444 1.61941 -0.991682
1.13574 -1.04719 1.49748 2.03418 -2.66912 0.582425 1.61939 -0.991646
1.13677 -1.04726 1.49749 2.03413 -2.66919 0.582414 1.61939 -0.99161
1.13778 -1.04735 1.4975 2.03407 -2.66926 0.582397 1.61937 -0.99157
1.13877 -1.04743 1.4975 2.03401 -2.66933 0.582375 1.61936 -0.991538
1.13976 -1.04752 1.49751 2.03394 -2.6694 0.582353 1.61933 -0.991499
1.14078 -1.0476 1.49753 2.03388 -2.66948 0.582337 1.61933 -0.991461
1.14175 -1.04768 1.49754 2.03382 -2.66955 0.582321 1.61931 -0.991423
1.14281 -1.04777 1.49755 2.03376 -2.66962 0.5823 1.61929 -0.991386
1.14379 -1.04785 1.49756 2.0337 -2.6697 0.582277 1.61927 -0.991346
1.1448 -1.04795 1.49757 2.03363 -2.66978 0.582254 1.61925 -0.991303
1.14577 -1.04803 1.49758 2.03357 -2.66985 0.582238 1.61924 -0.991268
1.14673 -1.04812 1.49759 2.03351 -2.66993 0.582218 1.61922 -0.991225
1.14774 -1.0482 1.4976 2.03344 -2.67 0.582194 1.6192 -0.99119
1.14875 -1.04828 1.49762 2.03338 -2.67007 0.582169 1.61918 -0.991148
1.14975 -1.04837 1.49762 2.03332 -2.67014 0.582151 1.61916 -0.991112
1.15073 -1.04846 1.49763 2.03325 -2.67022 0.582131 1.61913 -0.991074
1.15183 -1.04855 1.49765 2.03318 -2.6703 0.582107 1.61911 -0.991031
1.15278 -1.04863 1.49766 2.03312 -2.67038 0.582091 1.61909 -0.990993
1.15379 -1.04873 1.49767 2.03305 -2.67045 0.582069 1.61906 -0.990954
1.15481 -1.04882 1.49768 2.03298 -2.67053 0.58204 1.61903 -0.990913
1.15579 -1.0489 1.49769 2.03292 -2.67061 0.582026 1.61901 -0.990875
1.1568 -1.04899 1.49769 2.03285 -2.67068 0.582006 1.61899 -0.990833
1.1579 -1.04909 1.4977 2.03278 -2.67075 0.581977 1.61895 -0.99079
1.15903 -1.04918 1.49771 2.03272 -2.67083 0.581955 1.61893 -0.99075
1.15978 -1.04927 1.49772 2.03265 -2.67091 0.581932 1.61889 -0.990708
1.16079 -1.04937 1.49773 2.03258 -2.67099 0.581911 1.61886 -0.990671
1.16175 -1.04946 1.49774 2.03251 -2.67106 0.581886 1.61883 -0.990629
1.16278 -1.04956 1.49775 2.03243 -2.67113 0.581854 1.61879 -0.990583
1.16379 -1.04965 1.49776 2.03236 -2.67121 0.581833 1.61876 -0.990546
1.16482 -1.04975 1.49776 2.03229 -2.67129 0.581808 1.61873 -0.990505
1.16583 -1.04984 1.49777 2.03222 -2.67137 0.581784 1.6187 -0.990463
1.16678 -1.04993 1.49778 2.03215 -2.67144 0.581771 1.61868 -0.990425
1.16777 -1.05001 1.49779 2.03208 -2.67152 0.581746 1.61865 -0.990385
1.16882 -1.05011 1.49779 2.03201 -2.6716 0.581723 1.61863 -0.990342
1.16982 -1.05021 1.4978 2.03193 -2.67168 0.581698 1.6186 -0.990301
1.17081 -1.0503 1.49781 2.03186 -2.67176 0.581679 1.61858 -0.990262
1.1718 -1.0504 1.49781 2.03179 -2.67183 0.581652 1.61855 -0.990218
1.17276 -1.0505 1.49782 2.03171 -2.67192 0.581624 1.61852 -0.990177
1.17376 -1.0506 1.49783 2.03163 -2.67199 0.581604 1.6185 -0.990135
1.17494 -1.05069 1.49785 2.03156 -2.67207 0.581572 1.61847 -0.990088
1.17583 -1.05079 1.49785 2.03149 -2.67215 0.581549 1.61844 -0.990046
1.17677 -1.05088 1.49786 2.03141 -2.67223 0.581523 1.61841 -0.990003
1.17774 -1.05098 1.49788 2.03133 -2.67232 0.581499 1.61839 -0.989957
1.17879 -1.05108 1.49789 2.03126 -2.67241 0.581482 1.61837 -0.989919
1.17976 -1.05118 1.4979 2.03118 -2.67249 0.581453 1.61834 -0.989872
1.18074 -1.05127 1.4979 2.0311 -2.67257 0.581422 1.61831 -0.989829
1.18176 -1.05138 1.49791 2.03102 -2.67265 0.581394 1.61827 -0.989782
1.18274 -1.05147 1.49793 2.03095 -2.67274 0.58137 1.61825 -0.989735
1.18376 -1.05157 1.49794 2.03087 -2.67282 0.581344 1.61822 -0.989691
1.18475 -1.05168 1.49795 2.0308 -2.67291 0.581323 1.61819 -0.989645
1.18572 -1.05178 1.49796 2.03073 -2.67299 0.581295 1.61815 -0.989598
1.18674 -1.05187 1.49798 2.03065 -2.67308 0.581265 1.61812 -0.989549
1.18775 -1.05198 1.49799 2.03057 -2.67317 0.581243 1.61809 -0.989508
1.18872 -1.05208 1.498 2.0305 -2.67325 0.581226 1.61806 -0.989466
1.18975 -1.05219 1.498 2.03043 -2.67334 0.581201 1.61802 -0.989418
1.19075 -1.0523 1.49802 2.03035 -2.67343 0.581175 1.61799 -0.98937
1.19175 -1.0524 1.49803 2.03028 -2.67351 0.581155 1.61795 -0.989327
1.19273 -1.0525 1.49804 2.0302 -2.6736 0.581131 1.61791 -0.989284
1.19374 -1.0526 1.49805 2.03014 -2.67369 0.581116 1.61789 -0.989243
1.19474 -1.05271 1.49806 2.03006 -2.67378 0.581088 1.61784 -0.989192
1.19571 -1.05281 1.49806 2.02999 -2.67386 0.581063 1.6178 -0.989155
1.19674 -1.05292 1.49807 2.02991 -2.67395 0.581043 1.61776 -0.989111
1.19774 -1.05303 1.49808 2.02983 -2.67405 0.58102 1.61773 -0.989065
1.19874 -1.05314 1.49809 2.02976 -2.67414 0.580991 1.61769 -0.989017
1.19971 -1.05326 1.4981 2.02968 -2.67423 0.580965 1.61764 -0.988969
1.20073 -1.05337 1.49811 2.02959 -2.67432 0.580937 1.6176 -0.988922
1.20171 -1.05348 1.49812 2.02952 -2.67441 0.580916 1.61756 -0.988879
1.20272 -1.05358 1.49812 2.02945 -2.67449 0.580889 1.61752 -0.988833
1.20371 -1.05369 1.49814 2.02937 -2.67459 0.580858 1.61748 -0.988785
1.20473 -1.0538 1.49814 2.02928 -2.67468 0.580828 1.61744 -0.988738
1.20571 -1.05392 1.49815 2.02919 -2.67477 0.580796 1.61739 -0.988689
1.20675 -1.05403 1.49816 2.02911 -2.67486 0.580764 1.61735 -0.98864
1.20773 -1.05415 1.49816 2.02902 -2.67496 0.58074 1.61732 -0.988592
1.20872 -1.05426 1.49818 2.02893 -2.67505 0.580711 1.61728 -0.988546
1.20987 -1.05437 1.49819 2.02885 -2.67514 0.580674 1.61723 -0.988492
1.2108 -1.05448 1.49819 2.02876 -2.67523 0.580644 1.61719 -0.988449
1.2118 -1.05461 1.4982 2.02867 -2.67533 0.580609 1.61714 -0.98839
1.21279 -1.05472 1.49821 2.02859 -2.67542 0.580584 1.61711 -0.988346
1.21375 -1.05484 1.49822 2.02849 -2.67552 0.580553 1.61707 -0.988289
1.21469 -1.05497 1.49824 2.0284 -2.67563 0.580524 1.61703 -0.988233
1.21572 -1.05508 1.49824 2.02831 -2.67572 0.580488 1.61698 -0.988182
1.21674 -1.05521 1.49825 2.02822 -2.67582 0.580459 1.61693 -0.988129
1.21775 -1.05533 1.49827 2.02813 -2.67593 0.58043 1.61689 -0.988069
1.21874 -1.05545 1.49828 2.02804 -2.67603 0.580389 1.61684 -0.988012
1.21974 -1.05558 1.49829 2.02794 -2.67613 0.580358 1.6168 -0.987957
1.2208 -1.05571 1.49831 2.02785 -2.67623 0.580318 1.61674 -0.987898
1.22202 -1.05583 1.49832 2.02775 -2.67634 0.580288 1.6167 -0.98784
1.22285 -1.05595 1.49834 2.02767 -2.67644 0.58026 1.61666 -0.987781
1.22383 -1.05607 1.49835 2.02757 -2.67655 0.580221 1.61661 -0.987724
1.22479 -1.05621 1.49837 2.02748 -2.67666 0.58019 1.61656 -0.987666
1.22577 -1.05633 1.49839 2.02739 -2.67677 0.580151 1.61651 -0.987604
1.22674 -1.05646 1.4984 2.0273 -2.67687 0.58012 1.61646 -0.987544
1.22775 -1.05659 1.49842 2.02721 -2.67698 0.580085 1.61641 -0.987484
1.22874 -1.05673 1.49845 2.02711 -2.6771 0.580047 1.61636 -0.987415
1.22973 -1.05686 1.49846 2.02702 -2.67721 0.580006 1.61629 -0.987352
1.2307 -1.05699 1.49848 2.02693 -2.67733 0.579976 1.61623 -0.987289
1.23173 -1.05713 1.4985 2.02684 -2.67745 0.579942 1.61619 -0.987227
1.23277 -1.05726 1.49853 2.02675 -2.67757 0.57991 1.61613 -0.987159
1.23375 -1.05741 1.49855 2.02666 -2.67769 0.579872 1.61607 -0.987095
1.23478 -1.05754 1.49856 2.02657 -2.67781 0.579833 1.616 -0.987034
1.23583 -1.05769 1.49858 2.02647 -2.67793 0.579792 1.61593 -0.986966
1.23679 -1.05783 1.49861 2.02637 -2.67806 0.579759 1.61588 -0.986899
1.23776 -1.05798 1.49862 2.02629 -2.67819 0.579728 1.61581 -0.986831
1.23873 -1.05812 1.49864 2.02619 -2.67831 0.579693 1.61574 -0.986765
1.23976 -1.05827 1.49866 2.02609 -2.67843 0.579652 1.61567 -0.986701
1.24077 -1.05841 1.49868 2.026 -2.67856 0.579609 1.6156 -0.98663
1.24173 -1.05856 1.4987 2.0259 -2.67869 0.579572 1.61553 -0.986565
1.24275 -1.05871 1.49872 2.0258 -2.67882 0.579535 1.61546 -0.986503
1.24376 -1.05886 1.49874 2.02571 -2.67896 0.579504 1.61539 -0.986433
1.24478 -1.059 1.49876 2.02561 -2.67908 0.579459 1.61532 -0.986366
1.24581 -1.05915 1.49878 2.02552 -2.67921 0.579425 1.61525 -0.986302
1.24673 -1.05929 1.49879 2.02543 -2.67934 0.579395 1.61519 -0.986239
1.24777 -1.05944 1.49881 2.02533 -2.67947 0.579351 1.61512 -0.986169
1.24875 -1.05959 1.49883 2.02523 -2.67959 0.57931 1.61504 -0.986104
1.24987 -1.05974 1.49885 2.02513 -2.67972 0.579268 1.61497 -0.986033
1.25101 -1.05989 1.49886 2.02503 -2.67985 0.579226 1.61489 -0.985964
1.25179 -1.06004 1.49889 2.02493 -2.67999 0.579196 1.61483 -0.985897
1.25275 -1.06018 1.49891 2.02483 -2.68011 0.579156 1.61476 -0.985834
1.25379 -1.06033 1.49892 2.02474 -2.68024 0.579115 1.6147 -0.985768
1.25478 -1.06048 1.49895 2.02463 -2.68036 0.579069 1.61461 -0.985693
1.25576 -1.06063 1.49897 2.02453 -2.68049 0.579027 1.61454 -0.985622
1.25678 -1.06078 1.49898 2.02443 -2.68064 0.578997 1.61448 -0.985554
1.25781 -1.06093 1.49901 2.02432 -2.68076 0.578953 1.61441 -0.985488
1.25878 -1.06107 1.49902 2.02422 -2.68089 0.578909 1.61434 -0.985419
1.25982 -1.06122 1.49905 2.02411 -2.68102 0.578865 1.61426 -0.985346
1.26082 -1.06137 1.49907 2.02402 -2.68116 0.578827 1.6142 -0.985278
1.26178 -1.06152 1.49909 2.02391 -2.6813 0.578788 1.61412 -0.985203
1.26275 -1.06167 1.49912 2.0238 -2.68143 0.578742 1.61405 -0.985129
1.26377 -1.06182 1.49914 2.0237 -2.68156 0.578694 1.61397 -0.985054
1.26478 -1.06198 1.49916 2.02358 -2.6817 0.578645 1.61389 -0.984978
1.26575 -1.06213 1.49919 2.02348 -2.68184 0.578599 1.61381 -0.984904
1.26672 -1.06227 1.49921 2.02338 -2.68197 0.578554 1.61375 -0.984835
1.26773 -1.06243 1.49924 2.02327 -2.68211 0.578508 1.61367 -0.984754
1.26876 -1.06258 1.49926 2.02316 -2.68225 0.578456 1.61359 -0.984675
1.26978 -1.06274 1.49929 2.02305 -2.68239 0.578404 1.6135 -0.984595
1.27077 -1.0629 1.49932 2.02293 -2.68253 0.578354 1.61342 -0.984514
1.27171 -1.06306 1.49934 2.02283 -2.68267 0.578305 1.61333 -0.984439
1.27273 -1.06321 1.49937 2.02273 -2.68281 0.578259 1.61325 -0.984358
1.27376 -1.06337 1.4994 2.02261 -2.68295 0.578201 1.61315 -0.984277
1.27476 -1.06354 1.49942 2.0225 -2.68309 0.578153 1.61305 -0.984199
1.27586 -1.06369 1.49945 2.02239 -2.68323 0.5781 1.61297 -0.984119
1.27681 -1.06386 1.49947 2.02227 -2.68337 0.578046 1.61286 -0.984039
1.27773 -1.06402 1.49949 2.02215 -2.68351 0.577985 1.61275 -0.983955
1.27874 -1.06418 1.49952 2.02204 -2.68365 0.577929 1.61265 -0.983872
1.27973 -1.06434 1.49954 2.02192 -2.68379 0.577875 1.61255 -0.983799
1.28072 -1.06451 1.49957 2.02181 -2.68393 0.577818 1.61244 -0.983717
1.28211 -1.06468 1.49959 2.02169 -2.68407 0.577764 1.61233 -0.983636
1.28423 -1.06484 1.49961 2.02157 -2.68421 0.577704 1.61221 -0.983556
1.28431 -1.065 1.49963 2.02144 -2.68434 0.577642 1.61209 -0.983482
1.28482 -1.06517 1.49966 2.02133 -2.68447 0.577582 1.61197 -0.983399
1.2858 -1.06533 1.49967 2.02121 -2.68461 0.577523 1.61185 -0.983324
1.28677 -1.06549 1.4997 2.0211 -2.68475 0.577466 1.61173 -0.983247
1.28777 -1.06566 1.49972 2.02098 -2.68488 0.577401 1.61159 -0.983162
1.28878 -1.06583 1.49974 2.02086 -2.68502 0.577333 1.61146 -0.983076
1.28976 -1.06599 1.49977 2.02074 -2.68515 0.577268 1.61132 -0.982997
1.29078 -1.06616 1.49979 2.02062 -2.68528 0.577205 1.61119 -0.982913
1.29192 -1.06632 1.49981 2.0205 -2.68542 0.577146 1.61105 -0.982833
1.29284 -1.06648 1.49984 2.02038 -2.68554 0.577073 1.61091 -0.982751
1.29374 -1.06664 1.49986 2.02026 -2.68567 0.577 1.61075 -0.982666
1.29482 -1.06681 1.49989 2.02013 -2.6858 0.576925 1.6106 -0.982578
1.29577 -1.06698 1.49992 2.02001 -2.68594 0.576859 1.61045 -0.982495
1.29676 -1.06715 1.49994 2.01988 -2.68607 0.576778 1.6103 -0.982401
1.29778 -1.0673 1.49997 2.01975 -2.68619 0.576696 1.61015 -0.982314
1.29875 -1.06747 1.50001 2.01962 -2.68632 0.576614 1.60998 -0.982215
1.29975 -1.06762 1.50004 2.01949 -2.68644 0.576535 1.60981 -0.982128
1.30075 -1.06779 1.50007 2.01936 -2.68657 0.576457 1.60966 -0.982033
1.30175 -1.06795 1.5001 2.01922 -2.6867 0.57637 1.6095 -0.98194
1.30273 -1.06811 1.50014 2.01908 -2.68683 0.576279 1.60932 -0.981839
1.30373 -1.06827 1.50017 2.01894 -2.68695 0.576186 1.60915 -0.981743
1.30474 -1.06843 1.50021 2.01879 -2.68708 0.576089 1.60897 -0.981641
1.30572 -1.06859 1.50025 2.01865 -2.68719 0.575988 1.60879 -0.981544
1.30672 -1.06875 1.50028 2.0185 -2.68731 0.575891 1.60861 -0.981444
1.30775 -1.06891 1.50032 2.01835 -2.68744 0.575791 1.60842 -0.981343
1.30875 -1.06907 1.50036 2.01819 -2.68756 0.57569 1.60823 -0.981241
1.30974 -1.06924 1.5004 2.01804 -2.68768 0.575577 1.60803 -0.981132
1.31072 -1.06938 1.50043 2.01789 -2.6878 0.57548 1.60784 -0.981035
1.31177 -1.06954 1.50047 2.01774 -2.68791 0.575374 1.60765 -0.980938
1.31278 -1.06968 1.5005 2.01759 -2.68803 0.575267 1.60745 -0.980841
1.3138 -1.06983 1.50054 2.01743 -2.68814 0.575156 1.60726 -0.980737
1.31476 -1.06998 1.50057 2.01727 -2.68825 0.575054 1.60706 -0.98064
1.31572 -1.07014 1.50061 2.01712 -2.68837 0.574947 1.60686 -0.980539
1.31676 -1.07028 1.50065 2.01697 -2.68848 0.574844 1.60667 -0.98044
1.31774 -1.07042 1.50068 2.01682 -2.6886 0.574737 1.60647 -0.980341
1.3188 -1.07057 1.50072 2.01667 -2.68871 0.574634 1.60627 -0.980237
1.31979 -1.07072 1.50076 2.01652 -2.68882 0.574528 1.60605 -0.980133
1.32073 -1.07087 1.50079 2.01637 -2.68893 0.574423 1.60585 -0.980037
1.32173 -1.07102 1.50083 2.01621 -2.68904 0.574306 1.60563 -0.979925
1.32278 -1.07116 1.50086 2.01606 -2.68915 0.574201 1.60542 -0.979829
1.32376 -1.0713 1.5009 2.01591 -2.68925 0.574088 1.60519 -0.979726
1.3248 -1.07144 1.50094 2.01576 -2.68936 0.573975 1.60497 -0.979624
1.32578 -1.07158 1.50097 2.01561 -2.68946 0.573864 1.60474 -0.97952
1.32676 -1.07173 1.50101 2.01545 -2.68957 0.573754 1.60452 -0.979419
1.32775 -1.07187 1.50104 2.0153 -2.68968 0.573641 1.6043 -0.979319
1.32877 -1.07201 1.50108 2.01515 -2.68979 0.57353 1.60407 -0.979218
1.32978 -1.07215 1.50111 2.015 -2.6899 0.573419 1.60384 -0.979114
1.33082 -1.07229 1.50115 2.01485 -2.69001 0.573307 1.6036 -0.979016
1.33198 -1.07243 1.50119 2.0147 -2.69012 0.573197 1.60338 -0.978914
1.33278 -1.07257 1.50123 2.01455 -2.69023 0.573079 1.60314 -0.978809
1.33378 -1.0727 1.50126 2.0144 -2.69033 0.572958 1.60289 -0.97871
1.33476 -1.07284 1.50131 2.01423 -2.69043 0.572833 1.60264 -0.978603
1.33577 -1.07297 1.50134 2.01407 -2.69053 0.572709 1.60238 -0.978501
1.33681 -1.0731 1.50138 2.01391 -2.69063 0.572579 1.60211 -0.978394
1.33782 -1.07324 1.50142 2.01375 -2.69073 0.572448 1.60184 -0.97829
1.33883 -1.07336 1.50146 2.0136 -2.69082 0.572318 1.60157 -0.978185
1.33974 -1.0735 1.5015 2.01343 -2.69091 0.572186 1.60129 -0.978075
1.34074 -1.07362 1.50154 2.01328 -2.691 0.572063 1.60103 -0.977969
1.3418 -1.07375 1.50158 2.01311 -2.6911 0.57193 1.60075 -0.97786
1.34275 -1.07388 1.50162 2.01294 -2.69118 0.571797 1.60047 -0.977756
1.34374 -1.07401 1.50166 2.01278 -2.69127 0.571653 1.60017 -0.977644
1.34475 -1.07413 1.5017 2.01261 -2.69135 0.571519 1.59988 -0.977541
1.34579 -1.07425 1.50174 2.01245 -2.69143 0.571379 1.59959 -0.977432
1.34681 -1.07437 1.50178 2.01227 -2.6915 0.571227 1.59927 -0.977323
1.34775 -1.0745 1.50182 2.01209 -2.69157 0.57107 1.59894 -0.977211
1.3488 -1.07461 1.50185 2.01192 -2.69163 0.570922 1.59861 -0.977114
1.34973 -1.07473 1.50189 2.01173 -2.69169 0.570761 1.59828 -0.977004
1.35071 -1.07484 1.50192 2.01156 -2.69176 0.570613 1.59795 -0.9769
1.35173 -1.07496 1.50196 2.01138 -2.69181 0.570456 1.59761 -0.97679
1.35273 -1.07507 1.50199 2.0112 -2.69186 0.570298 1.59725 -0.976685
1.35378 -1.07518 1.50202 2.01102 -2.69191 0.570135 1.59689 -0.976581
1.35483 -1.07528 1.50206 2.01084 -2.69195 0.569969 1.59652 -0.976471
1.35583 -1.07539 1.50209 2.01064 -2.69199 0.569792 1.59615 -0.976361
1.35678 -1.0755 1.50212 2.01046 -2.69202 0.569622 1.59576 -0.976251
1.35774 -1.0756 1.50216 2.01027 -2.69206 0.569445 1.59538 -0.976141
1.35876 -1.07571 1.50219 2.01007 -2.6921 0.569268 1.59498 -0.976032
1.35974 -1.07581 1.50222 2.00988 -2.69212 0.569085 1.59458 -0.975922
1.36077 -1.0759 1.50226 2.00968 -2.69213 0.568891 1.59416 -0.975807
1.36182 -1.076 1.50229 2.00948 -2.69216 0.568705 1.59373 -0.975696
1.36279 -1.07609 1.50233 2.00928 -2.69216 0.568502 1.59329 -0.975578
1.36381 -1.07618 1.50237 2.00908 -2.69217 0.568304 1.59286 -0.975463
1.36479 -1.07627 1.50241 2.00887 -2.69218 0.568098 1.59241 -0.975342
1.36592 -1.07636 1.50244 2.00865 -2.69218 0.567883 1.59194 -0.975226
1.36706 -1.07646 1.50247 2.00844 -2.69218 0.567675 1.59148 -0.975111
1.36784 -1.07654 1.5025 2.00823 -2.69217 0.567467 1.59102 -0.974998
1.36881 -1.07662 1.50254 2.00802 -2.69217 0.567257 1.59057 -0.974885
1.36976 -1.07669 1.50257 2.00781 -2.69215 0.567039 1.59008 -0.97477
1.37078 -1.07676 1.50261 2.00759 -2.69212 0.566807 1.58958 -0.974652
1.37174 -1.07684 1.50264 2.00737 -2.6921 0.566588 1.58908 -0.97454
1.37281 -1.07691 1.50267 2.00714 -2.69207 0.566352 1.58858 -0.974417
1.37386 -1.07698 1.50271 2.00692 -2.69204 0.566123 1.58807 -0.974296
1.37508 -1.07704 1.50274 2.00669 -2.692 0.565886 1.58755 -0.974182
1.37768 -1.07712 1.50275 2.00645 -2.69195 0.565653 1.58701 -0.974075
1.37775 -1.07722 1.50283 2.00599 -2.69185 0.565167 1.58596 -0.973829
1.37878 -1.07727 1.50286 2.00576 -2.69179 0.564919 1.58541 -0.973714
1.3798 -1.07732 1.5029 2.00551 -2.69173 0.564663 1.58484 -0.973596
1.38076 -1.07736 1.50292 2.00527 -2.69165 0.564412 1.58428 -0.973481
1.38177 -1.0774 1.50294 2.00503 -2.69158 0.564154 1.58371 -0.973365
1.38274 -1.07743 1.50297 2.00478 -2.69149 0.56388 1.58311 -0.973245
1.38377 -1.07747 1.503 2.00452 -2.6914 0.563616 1.58252 -0.973131
1.38477 -1.07751 1.50302 2.00428 -2.69132 0.563357 1.58194 -0.973017
1.38576 -1.07753 1.50305 2.00403 -2.69122 0.563085 1.58133 -0.972901
1.38677 -1.07756 1.50307 2.00377 -2.69112 0.562812 1.58072 -0.972787
1.3878 -1.07758 1.5031 2.00352 -2.69101 0.562535 1.5801 -0.972672
1.38872 -1.07759 1.50312 2.00326 -2.69089 0.562262 1.57948 -0.97256
1.38974 -1.07761 1.50314 2.00301 -2.69078 0.561985 1.57884 -0.97245
1.39071 -1.07762 1.50315 2.00276 -2.69066 0.561713 1.57822 -0.972343
1.39169 -1.07764 1.50317 2.0025 -2.69055 0.561439 1.57759 -0.972228
1.39271 -1.07766 1.50319 2.00225 -2.69044 0.561161 1.57695 -0.972116
1.39375 -1.07767 1.5032 2.00199 -2.69031 0.560883 1.57631 -0.972011
1.39474 -1.07767 1.50322 2.00174 -2.69018 0.560613 1.57567 -0.971906
1.39572 -1.07768 1.50323 2.00147 -2.69005 0.560324 1.575 -0.971796
1.39675 -1.07768 1.50324 2.00122 -2.68991 0.560044 1.57436 -0.971694
1.39775 -1.07767 1.50325 2.00097 -2.68978 0.559776 1.57373 -0.971595
1.39875 -1.07767 1.50327 2.00072 -2.68965 0.559496 1.57307 -0.971485
1.39969 -1.07765 1.50328 2.00047 -2.6895 0.559209 1.5724 -0.971383
1.40072 -1.07764 1.50329 2.00022 -2.68936 0.558932 1.57174 -0.971284
1.40174 -1.07763 1.5033 1.99995 -2.68921 0.558643 1.57106 -0.97118
1.40269 -1.07761 1.50331 1.9997 -2.68906 0.558356 1.57038 -0.971074
1.40371 -1.0776 1.50332 1.99945 -2.68891 0.558073 1.56972 -0.970975
1.40475 -1.07758 1.50333 1.99919 -2.68876 0.557784 1.56903 -0.970878
1.40575 -1.07756 1.50334 1.99894 -2.6886 0.5575 1.56836 -0.970783
1.40672 -1.07753 1.50335 1.99869 -2.68844 0.557217 1.56768 -0.970685
1.40771 -1.0775 1.50336 1.99844 -2.68828 0.556932 1.567 -0.970589
1.4087 -1.07748 1.50337 1.99818 -2.68811 0.556645 1.5663 -0.970487
1.40976 -1.07744 1.50337 1.99794 -2.68795 0.556359 1.56562 -0.970396
1.41071 -1.07741 1.50338 1.99768 -2.68778 0.556069 1.56493 -0.9703
1.41174 -1.07735 1.50339 1.99743 -2.68759 0.555778 1.56423 -0.97021
1.41275 -1.07731 1.50339 1.99719 -2.68742 0.555499 1.56355 -0.970119
1.41379 -1.07726 1.5034 1.99694 -2.68723 0.555209 1.56285 -0.970028
1.41481 -1.07721 1.5034 1.9967 -2.68705 0.554921 1.56216 -0.969939
1.41577 -1.07716 1.50339 1.99646 -2.68686 0.554649 1.56149 -0.969859
1.41682 -1.0771 1.50339 1.99623 -2.68668 0.554378 1.56081 -0.96978
1.41811 -1.07704 1.50339 1.99599 -2.68648 0.554092 1.56012 -0.969692
1.41881 -1.07699 1.50339 1.99576 -2.6863 0.553827 1.55947 -0.969617
1.4198 -1.07693 1.50339 1.99552 -2.68611 0.553551 1.55878 -0.969534
1.42081 -1.07688 1.50338 1.9953 -2.68592 0.553286 1.55811 -0.969459
1.42178 -1.07682 1.50337 1.99507 -2.68574 0.553026 1.55747 -0.969388
1.42285 -1.07675 1.50337 1.99485 -2.68555 0.552766 1.55681 -0.969318
1.42374 -1.07669 1.50335 1.99463 -2.68535 0.552506 1.55616 -0.969255
1.42478 -1.07662 1.50334 1.99441 -2.68515 0.552251 1.55551 -0.96919
1.42579 -1.07654 1.50333 1.99419 -2.68496 0.551992 1.55487 -0.969129
1.42681 -1.07646 1.50332 1.99397 -2.68476 0.551728 1.55421 -0.969058
1.42778 -1.07638 1.50331 1.99376 -2.68456 0.55148 1.55358 -0.969002
1.42877 -1.07629 1.50329 1.99355 -2.68437 0.551236 1.55296 -0.968948
1.42976 -1.07621 1.50328 1.99334 -2.68416 0.550982 1.55232 -0.96889
1.43077 -1.07613 1.50326 1.99313 -2.68398 0.550741 1.5517 -0.968834
1.43176 -1.07604 1.50325 1.99292 -2.68377 0.550491 1.55106 -0.968777
1.43279 -1.07594 1.50324 1.99272 -2.68357 0.550246 1.55043 -0.968723
1.4338 -1.07586 1.50322 1.99252 -2.68339 0.550016 1.54983 -0.968669
1.43477 -1.07578 1.5032 1.99233 -2.6832 0.549784 1.54922 -0.96862
1.43574 -1.07568 1.50318 1.99213 -2.68301 0.549548 1.54861 -0.968568
1.43672 -1.07558 1.50316 1.99194 -2.68281 0.54932 1.548 -0.968523
1.43778 -1.07548 1.50314 1.99176 -2.68263 0.549101 1.54742 -0.968477
1.43884 -1.07537 1.50311 1.99156 -2.68243 0.548875 1.54682 -0.968433
1.43977 -1.07528 1.50309 1.99138 -2.68225 0.548659 1.54625 -0.968388
1.44077 -1.07517 1.50307 1.99121 -2.68208 0.548452 1.54568 -0.96834
1.44175 -1.07507 1.50305 1.99104 -2.68191 0.548246 1.54513 -0.968306
1.44288 -1.07496 1.50303 1.99086 -2.68173 0.548037 1.54458 -0.968264
1.44383 -1.07486 1.503 1.9907 -2.68157 0.547837 1.54403 -0.968224
1.44477 -1.07475 1.50298 1.99053 -2.68141 0.547643 1.54349 -0.968196
1.44575 -1.07464 1.50295 1.99037 -2.68124 0.547442 1.54295 -0.968155
1.44679 -1.07452 1.50292 1.99021 -2.68108 0.547262 1.54243 -0.968131
1.44778 -1.0744 1.50289 1.99007 -2.68093 0.54709 1.54194 -0.968111
1.44876 -1.07429 1.50286 1.98993 -2.68078 0.546926 1.54145 -0.968089
1.44979 -1.07418 1.50282 1.98979 -2.68063 0.546757 1.54096 -0.968068
1.45079 -1.07407 1.50279 1.98965 -2.68049 0.546597 1.54049 -0.968046
1.45178 -1.07395 1.50276 1.98952 -2.68034 0.546442 1.54003 -0.968028
1.45278 -1.07385 1.50272 1.9894 -2.68022 0.546305 1.53959 -0.968015
1.45381 -1.07372 1.50269 1.98928 -2.68008 0.546157 1.53915 -0.967997
1.45476 -1.07361 1.50265 1.98916 -2.67996 0.546024 1.53871 -0.967987
1.4558 -1.07349 1.50262 1.98905 -2.67984 0.545896 1.53831 -0.967983
1.45682 -1.07338 1.50257 1.98896 -2.67973 0.545788 1.53793 -0.967987
1.45775 -1.07327 1.50253 1.98887 -2.67962 0.545685 1.53756 -0.967994
1.45877 -1.07315 1.5025 1.98877 -2.67952 0.545581 1.53719 -0.967995
1.45977 -1.07303 1.50245 1.98869 -2.67942 0.545484 1.53684 -0.968006
1.4608 -1.0729 1.50241 1.9886 -2.67932 0.545388 1.53648 -0.968017
1.46192 -1.07278 1.50236 1.98853 -2.67923 0.545307 1.53616 -0.96804
1.46328 -1.07267 1.50231 1.98845 -2.67914 0.54523 1.53584 -0.968063
1.46382 -1.07255 1.50227 1.98839 -2.67906 0.545161 1.53556 -0.968086
1.46479 -1.07244 1.50222 1.98832 -2.67898 0.545089 1.53527 -0.968113
1.46577 -1.07232 1.50217 1.98826 -2.6789 0.545026 1.53499 -0.968142
1.46675 -1.07221 1.50212 1.98821 -2.67884 0.544982 1.53473 -0.96818
1.46954 -1.07213 1.50197 1.98818 -2.67876 0.544997 1.53443 -0.968293
1.46967 -1.07199 1.50197 1.98813 -2.67871 0.544933 1.53423 -0.968291
1.46979 -1.07186 1.50198 1.98808 -2.67867 0.544875 1.53404 -0.968287
1.47071 -1.07175 1.50192 1.98805 -2.67862 0.544853 1.53384 -0.968335
1.47174 -1.07163 1.50188 1.98803 -2.67858 0.544846 1.53367 -0.968383
1.47276 -1.07153 1.50182 1.98802 -2.67855 0.544843 1.53349 -0.968429
1.47377 -1.07141 1.50177 1.98801 -2.67852 0.544841 1.53333 -0.968481
1.47473 -1.0713 1.50172 1.988 -2.6785 0.544852 1.53318 -0.968532
1.47571 -1.07115 1.50172 1.98799 -2.67848 0.544831 1.53307 -0.968548
1.47677 -1.07106 1.50162 1.98801 -2.67846 0.544891 1.53292 -0.968653
1.47773 -1.07094 1.50156 1.98802 -2.67845 0.544927 1.53281 -0.968714
1.47874 -1.0708 1.50156 1.98803 -2.67846 0.544938 1.53275 -0.968742
1.47973 -1.07071 1.50147 1.98807 -2.67846 0.54502 1.53265 -0.968849
1.48078 -1.07058 1.50142 1.9881 -2.67846 0.545077 1.53258 -0.968926
1.4818 -1.07045 1.50137 1.98814 -2.67849 0.545151 1.53254 -0.969002
1.48275 -1.07029 1.50137 1.98819 -2.67852 0.545208 1.53255 -0.969048
1.4837 -1.0702 1.50126 1.98825 -2.67856 0.54534 1.53251 -0.969174
1.48471 -1.07007 1.50122 1.98832 -2.67861 0.54544 1.53251 -0.969259
1.4857 -1.06995 1.50116 1.98839 -2.67866 0.545555 1.53252 -0.969349
1.48672 -1.06982 1.50111 1.98847 -2.67871 0.545675 1.53254 -0.969441
1.48772 -1.06969 1.50105 1.98855 -2.67876 0.545802 1.53255 -0.969539
1.48876 -1.06956 1.501 1.98863 -2.67883 0.545935 1.53258 -0.969634
1.48973 -1.06944 1.50094 1.98871 -2.67889 0.546078 1.53262 -0.969731
1.49072 -1.06931 1.50089 1.9888 -2.67896 0.546222 1.53265 -0.969825
1.49175 -1.06918 1.50084 1.98889 -2.67902 0.546367 1.53269 -0.969926
1.49273 -1.06905 1.50079 1.98899 -2.67909 0.54652 1.53272 -0.970022
1.49374 -1.06891 1.50074 1.98909 -2.67916 0.546676 1.53276 -0.97012
1.49475 -1.06877 1.50069 1.98919 -2.67923 0.546838 1.53281 -0.97022
1.49573 -1.06863 1.50065 1.98929 -2.6793 0.547006 1.53286 -0.970321
1.49672 -1.06849 1.5006 1.9894 -2.67937 0.54718 1.53291 -0.970426
1.49772 -1.06835 1.50057 1.98951 -2.67945 0.547353 1.53296 -0.970522
1.49874 -1.06819 1.50052 1.98962 -2.67952 0.547533 1.53302 -0.970624
1.49976 -1.06804 1.50049 1.98974 -2.67961 0.547724 1.53309 -0.970725
1.50075 -1.06788 1.50045 1.98986 -2.67968 0.54792 1.53316 -0.970829
1.50175 -1.06774 1.50041 1.98998 -2.67976 0.548111 1.53322 -0.970927
1.50273 -1.0676 1.50038 1.9901 -2.67984 0.548309 1.5333 -0.971028
1.50374 -1.06745 1.50035 1.99022 -2.67992 0.548503 1.53337 -0.971125
1.50472 -1.06729 1.50032 1.99034 -2.67999 0.548691 1.53345 -0.97123
1.50569 -1.06713 1.50028 1.99047 -2.68006 0.548887 1.53352 -0.971329
1.50672 -1.06697 1.50025 1.99059 -2.68014 0.54908 1.53361 -0.971429
1.50769 -1.06681 1.50022 1.99071 -2.68021 0.54927 1.5337 -0.971534
1.50874 -1.06663 1.50024 1.99083 -2.68028 0.54944 1.53383 -0.971605
1.50972 -1.06649 1.50016 1.99097 -2.68035 0.549661 1.53389 -0.971746
1.51074 -1.06631 1.50014 1.9911 -2.68042 0.549853 1.53398 -0.97185
1.51171 -1.06614 1.50011 1.99123 -2.68049 0.550052 1.53408 -0.971955
1.51271 -1.06596 1.50007 1.99137 -2.68056 0.550258 1.53419 -0.972065
1.51374 -1.0658 1.50005 1.9915 -2.68063 0.550454 1.5343 -0.972163
1.51478 -1.06564 1.50002 1.99163 -2.68069 0.550653 1.53441 -0.97227
1.5158 -1.06547 1.49998 1.99176 -2.68076 0.550841 1.5345 -0.972373
1.51677 -1.06531 1.49995 1.99189 -2.68083 0.551035 1.53461 -0.97247
1.5178 -1.06513 1.49992 1.99202 -2.68089 0.551226 1.53471 -0.972572
1.51896 -1.06496 1.49989 1.99215 -2.68096 0.551419 1.53482 -0.972674
1.51982 -1.06479 1.49985 1.99228 -2.68102 0.551602 1.53492 -0.972782
1.52083 -1.06461 1.49982 1.99241 -2.68106 0.551779 1.53502 -0.972885
1.52175 -1.06443 1.49979 1.99254 -2.68112 0.551957 1.53512 -0.972988
1.52276 -1.06425 1.49975 1.99267 -2.68117 0.552124 1.53521 -0.973093
1.52379 -1.06406 1.49972 1.99281 -2.68122 0.552291 1.5353 -0.97319
1.52477 -1.06388 1.49968 1.99294 -2.68126 0.552453 1.53539 -0.973296
1.52581 -1.0637 1.49964 1.99306 -2.6813 0.552611 1.53547 -0.973397
1.52675 -1.06353 1.4996 1.9932 -2.68134 0.552773 1.53554 -0.973497
1.52772 -1.06336 1.49957 1.99332 -2.68137 0.552915 1.5356 -0.973586
1.52875 -1.06317 1.49952 1.99345 -2.68139 0.553065 1.53566 -0.973687
1.52983 -1.06298 1.49948 1.99357 -2.68142 0.553204 1.53571 -0.973785
1.53076 -1.0628 1.49944 1.99371 -2.68144 0.553351 1.53576 -0.973881
1.53173 -1.06262 1.4994 1.99383 -2.68146 0.553486 1.5358 -0.973971
1.53273 -1.06243 1.49936 1.99396 -2.68147 0.553623 1.53585 -0.974069
1.53375 -1.06224 1.49932 1.99409 -2.68149 0.553752 1.53588 -0.974163
1.53476 -1.06205 1.49927 1.99421 -2.68149 0.553883 1.53591 -0.974256
1.53576 -1.06186 1.49923 1.99434 -2.6815 0.554001 1.53593 -0.974346
1.53674 -1.06166 1.49919 1.99446 -2.6815 0.554116 1.53595 -0.974434
1.53775 -1.06147 1.49915 1.99458 -2.6815 0.554225 1.53597 -0.974518
1.53882 -1.06128 1.49911 1.99471 -2.68149 0.554337 1.53598 -0.974602
1.53975 -1.06108 1.49907 1.99484 -2.68149 0.554446 1.53599 -0.974695
1.54077 -1.06087 1.49902 1.99496 -2.68147 0.55454 1.53599 -0.974785
1.54175 -1.06067 1.49898 1.99509 -2.68146 0.554649 1.53601 -0.974874
1.54276 -1.06047 1.49894 1.99522 -2.68145 0.554749 1.53601 -0.974961
1.54376 -1.06027 1.49889 1.99534 -2.68143 0.554844 1.53602 -0.975055
1.5448 -1.06006 1.49884 1.99546 -2.68141 0.55493 1.53602 -0.975141
1.54578 -1.05984 1.49879 1.99559 -2.68138 0.555023 1.53602 -0.975241
1.547 -1.05962 1.49875 1.99572 -2.68137 0.555117 1.53603 -0.975338
1.54782 -1.05941 1.4987 1.99584 -2.68134 0.555193 1.53603 -0.975425
1.54875 -1.05919 1.49865 1.99596 -2.6813 0.555269 1.53603 -0.975521
1.5498 -1.05898 1.49861 1.99608 -2.68126 0.55534 1.53603 -0.975611
1.55079 -1.05877 1.49856 1.9962 -2.68124 0.55541 1.53602 -0.975698
1.55177 -1.05854 1.49852 1.99632 -2.6812 0.555479 1.53602 -0.975793
1.55275 -1.05831 1.49847 1.99644 -2.68116 0.555543 1.53602 -0.975884
1.55379 -1.05809 1.49843 1.99656 -2.68112 0.555607 1.53601 -0.97597
1.55477 -1.05787 1.49839 1.99668 -2.68108 0.555671 1.536 -0.976057
1.5558 -1.05764 1.49835 1.99679 -2.68104 0.555731 1.53598 -0.97614
1.55682 -1.05742 1.49831 1.99691 -2.68099 0.555792 1.53598 -0.976227
1.55777 -1.0572 1.49827 1.99703 -2.68095 0.555851 1.53597 -0.976306
1.55877 -1.05698 1.49823 1.99714 -2.68091 0.555908 1.53595 -0.976381
1.55978 -1.05676 1.4982 1.99725 -2.68085 0.555949 1.53593 -0.976457
1.56084 -1.05655 1.49817 1.99736 -2.6808 0.555991 1.5359 -0.976527
1.5621 -1.05633 1.49814 1.99747 -2.68074 0.556029 1.53586 -0.976598
1.56287 -1.05611 1.4981 1.99757 -2.68068 0.556065 1.53583 -0.976671
1.56385 -1.05589 1.49807 1.99768 -2.68063 0.556105 1.53579 -0.976741
1.56477 -1.05567 1.49803 1.99778 -2.68056 0.556136 1.53574 -0.976815
1.56586 -1.05544 1.49799 1.99789 -2.68049 0.556164 1.53569 -0.97689
1.56682 -1.05522 1.49796 1.99799 -2.68041 0.556186 1.53563 -0.976961
1.5696 -1.05501 1.49787 1.9981 -2.68033 0.556234 1.53553 -0.97707
1.56967 -1.05477 1.49786 1.9982 -2.68025 0.556238 1.53548 -0.977122
1.56983 -1.05453 1.49786 1.99829 -2.68018 0.556237 1.53542 -0.977172
1.57076 -1.0543 1.49782 1.99838 -2.6801 0.556251 1.53534 -0.977242
1.57188 -1.05406 1.49779 1.99848 -2.68001 0.556253 1.53525 -0.977309
1.57281 -1.05383 1.49775 1.99857 -2.67991 0.556256 1.53516 -0.977376
1.57376 -1.05359 1.49772 1.99866 -2.67982 0.556253 1.53505 -0.977441
1.57474 -1.05335 1.49769 1.99876 -2.67972 0.556244 1.53495 -0.977504
1.57576 -1.0531 1.49766 1.99884 -2.67963 0.556238 1.53485 -0.977571
1.57677 -1.05285 1.49762 1.99893 -2.67953 0.556219 1.53473 -0.977631
1.5778 -1.05259 1.49759 1.99901 -2.67942 0.556201 1.53462 -0.9777
1.57879 -1.05233 1.49756 1.99909 -2.67931 0.556175 1.53449 -0.977757
1.57979 -1.05205 1.49754 1.99918 -2.6792 0.556145 1.53437 -0.977821
1.58078 -1.05179 1.49751 1.99927 -2.6791 0.55612 1.53425 -0.977876
1.58178 -1.05152 1.49748 1.99934 -2.67898 0.556083 1.53412 -0.97794
1.58273 -1.05125 1.49745 1.99942 -2.67886 0.556037 1.53398 -0.977993
1.5839 -1.05097 1.49743 1.99949 -2.67873 0.555985 1.53383 -0.978047
1.58473 -1.05069 1.49741 1.99956 -2.6786 0.555924 1.53368 -0.978098
1.58574 -1.0504 1.49738 1.99963 -2.67847 0.555865 1.53353 -0.978157
1.58673 -1.05012 1.49736 1.99971 -2.67833 0.555807 1.53338 -0.97821
1.58774 -1.04984 1.49733 1.99977 -2.67819 0.555737 1.53322 -0.978263
1.58871 -1.04956 1.4973 1.99983 -2.67805 0.555664 1.53307 -0.97832
1.58974 -1.04927 1.49727 1.9999 -2.6779 0.555585 1.53291 -0.978378
1.59073 -1.04898 1.49724 1.99996 -2.67774 0.5555 1.53274 -0.978435
1.59176 -1.04869 1.49721 2.00002 -2.67759 0.555418 1.53257 -0.978493
1.59277 -1.0484 1.49718 2.00008 -2.67742 0.555325 1.53239 -0.978553
1.59377 -1.04812 1.49715 2.00012 -2.67725 0.555218 1.5322 -0.978613
1.59476 -1.04783 1.49712 2.00017 -2.67707 0.555097 1.532 -0.978671
1.59573 -1.04753 1.49708 2.00021 -2.67688 0.554974 1.53179 -0.978744
1.59675 -1.04723 1.49705 2.00025 -2.67669 0.554851 1.53159 -0.978813
1.59774 -1.04692 1.49701 2.00028 -2.67648 0.55471 1.53137 -0.978885
1.59876 -1.04662 1.49697 2.00032 -2.67629 0.554576 1.53117 -0.978964
1.59976 -1.04632 1.49693 2.00035 -2.67608 0.554429 1.53096 -0.979035
1.6008 -1.04601 1.49689 2.00038 -2.67587 0.554279 1.53075 -0.979102
1.60178 -1.0457 1.49684 2.00041 -2.67565 0.554127 1.53053 -0.979187
1.60273 -1.04538 1.4968 2.00044 -2.67543 0.553963 1.53031 -0.97926
1.60375 -1.04508 1.49676 2.00047 -2.6752 0.553797 1.53008 -0.979331
1.60476 -1.04476 1.49672 2.00048 -2.67497 0.553625 1.52984 -0.97941
1.60576 -1.04445 1.49667 2.0005 -2.67473 0.553451 1.52961 -0.979484
1.60676 -1.04413 1.49662 2.00052 -2.67449 0.553278 1.52938 -0.979561
1.60775 -1.04381 1.49658 2.00054 -2.67427 0.553106 1.52914 -0.979637
1.60875 -1.04349 1.49652 2.00056 -2.67403 0.552918 1.52891 -0.979721
1.60973 -1.04317 1.49646 2.00057 -2.67378 0.552722 1.52866 -0.979802
1.61077 -1.04285 1.49641 2.00057 -2.67354 0.552522 1.52842 -0.979887
1.61171 -1.04253 1.49635 2.00056 -2.67328 0.552302 1.52814 -0.979965
1.61273 -1.0422 1.49628 2.00056 -2.67302 0.552089 1.52786 -0.980052
1.61375 -1.04186 1.49622 2.00056 -2.67275 0.551871 1.52759 -0.98014
1.61476 -1.04153 1.49617 2.00056 -2.67249 0.551652 1.52733 -0.980215
1.61584 -1.0412 1.49609 2.00056 -2.67223 0.551444 1.52706 -0.980306
1.61681 -1.04088 1.49603 2.00057 -2.67198 0.551241 1.5268 -0.98039
1.61779 -1.04055 1.49596 2.00056 -2.67171 0.551021 1.52651 -0.980471
1.61882 -1.04021 1.4959 2.00056 -2.67145 0.550804 1.52623 -0.980556
1.6198 -1.03988 1.49584 2.00055 -2.67118 0.55058 1.52595 -0.980637
1.62076 -1.03954 1.49577 2.00055 -2.6709 0.550349 1.52566 -0.980719
1.6218 -1.03921 1.4957 2.00055 -2.67062 0.550119 1.52537 -0.980803
1.62276 -1.03886 1.49564 2.00054 -2.67035 0.549885 1.52508 -0.980888
1.62375 -1.03851 1.49558 2.00054 -2.67007 0.549652 1.52479 -0.98097
1.62482 -1.03817 1.49551 2.00054 -2.66978 0.549414 1.5245 -0.981047
1.62609 -1.03782 1.49545 2.00054 -2.66949 0.549183 1.52419 -0.981125
1.6268 -1.03747 1.4954 2.00054 -2.6692 0.548948 1.52389 -0.9812
1.62773 -1.03711 1.49535 2.00054 -2.6689 0.548707 1.52357 -0.981272
1.62872 -1.03675 1.4953 2.00053 -2.66861 0.548463 1.52326 -0.981343
1.62973 -1.03639 1.49525 2.00054 -2.66831 0.548216 1.52296 -0.981413
1.63075 -1.03602 1.49519 2.00053 -2.668 0.54796 1.52263 -0.981483
1.63178 -1.03564 1.49514 2.00052 -2.66767 0.547695 1.5223 -0.98156
1.63273 -1.03527 1.49509 2.0005 -2.66734 0.547416 1.52194 -0.981624
1.63373 -1.03489 1.49504 2.00049 -2.66703 0.547149 1.5216 -0.981691
1.63476 -1.03451 1.495 2.00048 -2.66671 0.546884 1.52127 -0.981757
1.63573 -1.03414 1.49495 2.00047 -2.66639 0.546623 1.52093 -0.981818
1.63677 -1.03377 1.49492 2.00045 -2.66606 0.546353 1.52056 -0.981868
1.63773 -1.03338 1.49488 2.00043 -2.66573 0.546078 1.5202 -0.981919
1.63878 -1.033 1.49484 2.00041 -2.66539 0.545794 1.51982 -0.98197
1.63981 -1.03261 1.4948 2.00039 -2.66505 0.545512 1.51945 -0.982025
1.64085 -1.03223 1.49476 2.00037 -2.66472 0.545232 1.51908 -0.98207
1.64174 -1.03185 1.49473 2.00034 -2.66437 0.544937 1.51869 -0.982116
1.64275 -1.03146 1.49469 2.00031 -2.66403 0.544653 1.51831 -0.982168
1.64376 -1.03107 1.49465 2.00028 -2.66369 0.544367 1.51792 -0.982217
1.64478 -1.0307 1.49461 2.00025 -2.66336 0.544089 1.51755 -0.982264
1.64583 -1.03032 1.49458 2.00022 -2.66303 0.543813 1.51717 -0.982311
1.64677 -1.02993 1.49455 2.00019 -2.66269 0.543535 1.51678 -0.982355
1.64773 -1.02954 1.49452 2.00016 -2.66234 0.54325 1.51639 -0.982402
1.64875 -1.02917 1.4945 2.00013 -2.66199 0.542964 1.51599 -0.982436
1.64974 -1.02878 1.49446 2.0001 -2.66166 0.542691 1.51561 -0.982485
1.65068 -1.02839 1.49443 2.00006 -2.6613 0.5424 1.51521 -0.982535
1.65171 -1.028 1.4944 2.00002 -2.66095 0.542102 1.5148 -0.982575
1.65278 -1.02762 1.49437 1.99998 -2.66061 0.541822 1.5144 -0.982621
1.65384 -1.02724 1.49434 1.99995 -2.66026 0.541546 1.51401 -0.982666
1.65512 -1.02685 1.49432 1.99991 -2.65992 0.54126 1.5136 -0.982704
1.6558 -1.02647 1.49429 1.99986 -2.65955 0.540955 1.51317 -0.982732
1.65675 -1.02608 1.49427 1.99982 -2.65919 0.540664 1.51275 -0.982768
1.65772 -1.02569 1.49425 1.99979 -2.65884 0.540385 1.51234 -0.982802
1.65878 -1.0253 1.49423 1.99975 -2.65849 0.540105 1.51192 -0.982834
1.65974 -1.02491 1.49422 1.9997 -2.65813 0.539816 1.51148 -0.982857
1.66074 -1.02453 1.49419 1.99966 -2.65777 0.539529 1.51104 -0.982886
1.66184 -1.02414 1.49417 1.99961 -2.65741 0.53924 1.5106 -0.982917
1.66284 -1.02375 1.49415 1.99957 -2.65704 0.538945 1.51016 -0.982946
1.66377 -1.02336 1.49412 1.99951 -2.65665 0.538633 1.50969 -0.982972
1.66477 -1.02296 1.49411 1.99946 -2.65627 0.538323 1.50922 -0.982995
1.66584 -1.02258 1.49408 1.9994 -2.6559 0.538021 1.50876 -0.983018
1.66677 -1.02219 1.49406 1.99934 -2.65553 0.537713 1.50828 -0.983034
1.66779 -1.0218 1.49404 1.99928 -2.65514 0.5374 1.50779 -0.983054
1.66874 -1.02141 1.49402 1.99922 -2.65475 0.537086 1.5073 -0.983065
1.66972 -1.02102 1.494 1.99915 -2.65437 0.536782 1.50682 -0.983086
1.67076 -1.02062 1.49398 1.99909 -2.65397 0.536461 1.50633 -0.9831
1.67181 -1.02023 1.49396 1.99901 -2.65357 0.536136 1.50581 -0.983113
1.67303 -1.01983 1.49394 1.99894 -2.65318 0.53582 1.5053 -0.983128
1.6739 -1.01942 1.49392 1.99886 -2.65276 0.53548 1.50476 -0.983142
1.67473 -1.01902 1.49391 1.99878 -2.65235 0.535145 1.50424 -0.983153
1.67574 -1.01863 1.49388 1.99871 -2.65195 0.534819 1.50374 -0.983171
1.67673 -1.01824 1.49386 1.99863 -2.65153 0.534475 1.5032 -0.983179
1.67781 -1.01783 1.49384 1.99853 -2.65111 0.534117 1.50265 -0.983188
1.67872 -1.01742 1.49382 1.99845 -2.65068 0.533762 1.50211 -0.983206
1.67975 -1.01702 1.4938 1.99836 -2.65025 0.533408 1.50156 -0.983212
1.68078 -1.01662 1.49378 1.99828 -2.64982 0.53305 1.501 -0.983224
1.68177 -1.01622 1.49376 1.99819 -2.64938 0.532697 1.50045 -0.983236
1.68276 -1.01582 1.49374 1.9981 -2.64894 0.532341 1.49989 -0.983248
1.68376 -1.01542 1.49372 1.99801 -2.6485 0.531973 1.49931 -0.983254
1.68476 -1.01502 1.49369 1.99791 -2.64804 0.531611 1.49871 -0.983262
1.68574 -1.01461 1.49368 1.99782 -2.64759 0.531233 1.49812 -0.983268
1.68691 -1.01421 1.49366 1.99772 -2.64713 0.530847 1.49751 -0.983272
1.68791 -1.0138 1.49364 1.99761 -2.64666 0.530453 1.49688 -0.983276
1.68877 -1.0134 1.49362 1.99751 -2.6462 0.530061 1.49628 -0.983276
1.68971 -1.01298 1.49361 1.99739 -2.64572 0.529655 1.49564 -0.983275
1.69073 -1.01256 1.49359 1.99728 -2.64524 0.529245 1.49499 -0.983279
1.69174 -1.01214 1.49357 1.99717 -2.64475 0.528831 1.49434 -0.983279
1.69279 -1.01173 1.49355 1.99705 -2.64426 0.528412 1.49367 -0.98327
1.69383 -1.01133 1.49353 1.99693 -2.64378 0.52801 1.49303 -0.983265
1.69479 -1.01091 1.49352 1.99681 -2.64329 0.527584 1.49235 -0.983249
1.69578 -1.01048 1.49351 1.99668 -2.64278 0.527154 1.49165 -0.983241
1.69679 -1.01007 1.49348 1.99656 -2.64228 0.526727 1.49097 -0.983232
1.69776 -1.00965 1.49347 1.99642 -2.64177 0.526267 1.49025 -0.983211
1.69877 -1.00924 1.49346 1.99629 -2.64127 0.525826 1.48956 -0.983191
1.69975 -1.00883 1.49344 1.99615 -2.64076 0.525375 1.48885 -0.983171
1.70074 -1.00841 1.49343 1.99601 -2.64023 0.524917 1.48811 -0.983149
1.70179 -1.008 1.4934 1.99589 -2.63972 0.524475 1.4874 -0.983131
1.70272 -1.00759 1.49339 1.99574 -2.63921 0.524028 1.48666 -0.983104
1.7037 -1.00718 1.49338 1.99561 -2.63869 0.523576 1.48593 -0.983072
1.70474 -1.00679 1.49337 1.99548 -2.63818 0.523138 1.48522 -0.98304
1.70576 -1.00638 1.49336 1.99534 -2.63765 0.52268 1.48447 -0.983007
1.70676 -1.00598 1.49334 1.9952 -2.63712 0.522219 1.48373 -0.982977
1.70774 -1.00558 1.49333 1.99506 -2.63658 0.521746 1.48297 -0.982943
1.70874 -1.00517 1.49331 1.99492 -2.63604 0.52128 1.48222 -0.982915
1.70977 -1.00478 1.4933 1.99477 -2.63551 0.520809 1.48146 -0.982878
1.71082 -1.00438 1.49329 1.99463 -2.63496 0.520337 1.4807 -0.982843
1.71213 -1.00398 1.49327 1.99449 -2.63443 0.519877 1.47995 -0.982815
1.71277 -1.00358 1.49325 1.99435 -2.63387 0.519404 1.47917 -0.982783
1.71373 -1.00318 1.49324 1.99421 -2.63333 0.51894 1.47841 -0.982751
1.71475 -1.00278 1.49322 1.99406 -2.63278 0.518457 1.47765 -0.982719
1.71579 -1.00238 1.49321 1.99391 -2.63221 0.517964 1.47686 -0.982689
1.71687 -1.00198 1.49319 1.99376 -2.63164 0.517468 1.47607 -0.982661
1.71785 -1.00158 1.49316 1.9936 -2.63107 0.516966 1.47528 -0.98264
1.71876 -1.00118 1.49314 1.99345 -2.6305 0.516469 1.4745 -0.982618
1.71972 -1.00079 1.49312 1.99329 -2.62993 0.515962 1.47369 -0.982591
1.72079 -1.00039 1.4931 1.99313 -2.62936 0.515464 1.47289 -0.982566
1.72177 -0.999996 1.49308 1.99298 -2.62879 0.514963 1.47208 -0.982538
1.72286 -0.999594 1.49305 1.99281 -2.62819 0.514446 1.47126 -0.982511
1.72384 -0.999201 1.49303 1.99265 -2.62762 0.513938 1.47046 -0.982487
1.72472 -0.998808 1.493 1.99249 -2.62703 0.513426 1.46965 -0.982464
1.72575 -0.998411 1.49298 1.99232 -2.62645 0.512899 1.46882 -0.982443
1.72682 -0.998012 1.49294 1.99215 -2.62586 0.512382 1.46799 -0.982431
1.72781 -0.997623 1.49291 1.992 -2.62529 0.511881 1.46718 -0.982413
1.7288 -0.997218 1.49289 1.99183 -2.62471 0.511371 1.46636 -0.982398
1.72975 -0.996825 1.49286 1.99166 -2.62413 0.510857 1.46553 -0.98238
1.73076 -0.99643 1.49282 1.99149 -2.62355 0.510337 1.46469 -0.982365
1.73177 -0.996042 1.49279 1.9913 -2.62296 0.509802 1.46383 -0.982337
1.73276 -0.995638 1.49276 1.99114 -2.62237 0.509277 1.46299 -0.982324
1.73377 -0.995239 1.49273 1.99095 -2.62177 0.508738 1.46213 -0.982307
1.73481 -0.994836 1.49269 1.99078 -2.62117 0.508205 1.46128 -0.982295
1.73576 -0.994445 1.49266 1.99059 -2.62059 0.507676 1.46042 -0.982277
1.73673 -0.994046 1.49263 1.9904 -2.61999 0.507132 1.45955 -0.982259
1.73775 -0.993657 1.49259 1.99022 -2.6194 0.506598 1.45871 -0.982243
1.73885 -0.993245 1.49256 1.99004 -2.6188 0.506048 1.45786 -0.98223
1.73994 -0.992844 1.49253 1.98986 -2.6182 0.505506 1.457 -0.982219
1.74083 -0.992434 1.49249 1.98966 -2.6176 0.504953 1.45614 -0.982207
1.74188 -0.992041 1.49246 1.98948 -2.61701 0.504417 1.45531 -0.982192
1.74277 -0.991635 1.49242 1.9893 -2.61641 0.503875 1.45446 -0.982186
1.74375 -0.991239 1.49238 1.9891 -2.6158 0.503313 1.45361 -0.982175
1.74476 -0.990833 1.49236 1.98891 -2.61519 0.502744 1.45275 -0.982154
1.74584 -0.990439 1.4923 1.98872 -2.61457 0.502184 1.45189 -0.982158
1.74677 -0.990043 1.49226 1.98853 -2.61397 0.50162 1.45104 -0.982148
1.74774 -0.989645 1.49222 1.98833 -2.61335 0.501055 1.45019 -0.982142
1.74874 -0.989242 1.49218 1.98813 -2.61272 0.500476 1.44933 -0.982142
1.74978 -0.988836 1.49215 1.98792 -2.61208 0.499882 1.44846 -0.982131
1.75079 -0.988438 1.4921 1.98772 -2.61146 0.499305 1.44761 -0.982127
1.75174 -0.988029 1.49206 1.98751 -2.61082 0.49871 1.44673 -0.982126
1.75279 -0.987623 1.49201 1.9873 -2.61018 0.498107 1.44586 -0.982123
1.75377 -0.987212 1.49197 1.98709 -2.60954 0.497517 1.445 -0.982127
1.75478 -0.986799 1.49192 1.98688 -2.60889 0.496911 1.44413 -0.982133
1.75577 -0.986399 1.49187 1.98666 -2.60825 0.496299 1.44328 -0.982144
1.75671 -0.985984 1.49182 1.98644 -2.60759 0.495668 1.4424 -0.982154
1.75768 -0.985575 1.49176 1.98622 -2.60694 0.495046 1.44154 -0.982166
1.75873 -0.985164 1.49171 1.986 -2.60628 0.494427 1.44067 -0.982177
1.75974 -0.984754 1.49166 1.98579 -2.60563 0.493812 1.43981 -0.982196
1.76074 -0.984338 1.49161 1.98558 -2.60498 0.493188 1.43897 -0.982212
1.76176 -0.983918 1.49155 1.98535 -2.6043 0.492534 1.43809 -0.982234
1.76277 -0.983501 1.4915 1.98512 -2.60364 0.491901 1.43723 -0.982256
1.76376 -0.983091 1.49144 1.9849 -2.60298 0.491267 1.43637 -0.982276
1.76476 -0.982671 1.49139 1.98468 -2.60233 0.490638 1.43552 -0.982299
1.76576 -0.98225 1.49133 1.98445 -2.60166 0.489987 1.43465 -0.982322
1.76677 -0.981834 1.49128 1.98422 -2.601 0.489332 1.43378 -0.982342
1.76782 -0.981414 1.49123 1.98399 -2.60033 0.488686 1.43291 -0.982355
1.769 -0.980994 1.49117 1.98376 -2.59967 0.488045 1.43205 -0.982381
1.7699 -0.980586 1.49111 1.98354 -2.59901 0.487399 1.43119 -0.982402
1.77081 -0.980165 1.49106 1.98331 -2.59833 0.486741 1.4303 -0.982417
1.77178 -0.979764 1.491 1.98308 -2.59767 0.486087 1.42944 -0.982435
1.77275 -0.979352 1.49095 1.98285 -2.597 0.485433 1.42856 -0.982443
1.77377 -0.978952 1.49089 1.98262 -2.59635 0.484785 1.42771 -0.98246
1.77478 -0.978544 1.49084 1.98239 -2.59567 0.484121 1.42684 -0.982473
1.77578 -0.978134 1.49079 1.98216 -2.595 0.483446 1.42596 -0.982483
1.77679 -0.977727 1.49073 1.98194 -2.59433 0.482793 1.4251 -0.9825
1.77772 -0.977322 1.49069 1.98172 -2.59367 0.482145 1.42425 -0.98251
1.77873 -0.976925 1.49062 1.98151 -2.59302 0.481504 1.42342 -0.982535
1.77976 -0.976521 1.49058 1.98128 -2.59235 0.480837 1.42256 -0.982543
1.78083 -0.976129 1.49052 1.98106 -2.59171 0.480199 1.42173 -0.982559
1.78184 -0.975728 1.49048 1.98086 -2.59106 0.479566 1.42091 -0.982569
1.78275 -0.97533 1.49043 1.98065 -2.59041 0.478929 1.42008 -0.982582
1.78372 -0.974943 1.49038 1.98044 -2.58977 0.478294 1.41929 -0.982608
1.78475 -0.974553 1.49032 1.98023 -2.58912 0.477652 1.41846 -0.982623
1.78583 -0.974161 1.49028 1.98003 -2.58848 0.477029 1.41767 -0.982639
1.78675 -0.973779 1.49023 1.97984 -2.58785 0.476412 1.41687 -0.982655
1.78772 -0.973402 1.49018 1.97964 -2.58721 0.475787 1.41607 -0.982669
1.7887 -0.973032 1.49013 1.97944 -2.58659 0.475182 1.4153 -0.982691
1.78974 -0.972666 1.49008 1.97925 -2.58596 0.47458 1.41452 -0.982709
1.7907 -0.972299 1.49003 1.97906 -2.58535 0.473994 1.41376 -0.982726
1.79175 -0.971936 1.48999 1.97887 -2.58473 0.473397 1.41299 -0.98274
1.7928 -0.971572 1.48994 1.97868 -2.58411 0.472791 1.41222 -0.982758
1.79374 -0.971212 1.4899 1.97849 -2.58349 0.472188 1.41146 -0.982778
1.79472 -0.970857 1.48985 1.9783 -2.58289 0.4716 1.41071 -0.982796
1.79571 -0.970508 1.48981 1.97812 -2.58229 0.471029 1.40997 -0.982807
1.79672 -0.970174 1.48976 1.97794 -2.5817 0.470456 1.40925 -0.982824
1.79775 -0.969838 1.48972 1.97775 -2.5811 0.469875 1.4085 -0.98284
1.7987 -0.969496 1.48968 1.97756 -2.5805 0.469294 1.40777 -0.982848
1.79971 -0.969173 1.48964 1.97738 -2.57993 0.468738 1.40707 -0.982863
1.80074 -0.968852 1.4896 1.9772 -2.57936 0.468187 1.40635 -0.982873
1.80174 -0.968521 1.48956 1.97701 -2.57877 0.467613 1.40564 -0.982886
1.80275 -0.968211 1.48951 1.97683 -2.57821 0.467058 1.40496 -0.982908
1.80376 -0.967888 1.48948 1.97664 -2.57763 0.466487 1.40425 -0.982919
1.80477 -0.967587 1.48944 1.97647 -2.57709 0.465952 1.40359 -0.982929
1.80577 -0.967276 1.4894 1.9763 -2.57654 0.465418 1.40293 -0.982943
1.80672 -0.966975 1.48936 1.97612 -2.57599 0.464869 1.40225 -0.982952
1.80775 -0.966675 1.48933 1.97594 -2.57544 0.464323 1.4016 -0.98296
1.80872 -0.966376 1.4893 1.97576 -2.5749 0.463783 1.40096 -0.982971
1.80975 -0.966088 1.48926 1.97559 -2.57438 0.463259 1.40032 -0.982981
1.81077 -0.965798 1.48922 1.97541 -2.57383 0.462724 1.39966 -0.982991
1.81177 -0.965519 1.48918 1.97524 -2.57331 0.462199 1.39904 -0.983001
1.81274 -0.965234 1.48914 1.97507 -2.57278 0.461671 1.39842 -0.98302
1.81376 -0.964948 1.4891 1.9749 -2.57225 0.461138 1.39779 -0.983024
1.81468 -0.964678 1.48907 1.97473 -2.57175 0.460631 1.3972 -0.983037
1.8157 -0.964398 1.48903 1.97457 -2.57123 0.460119 1.3966 -0.983049
1.81675 -0.964134 1.489 1.9744 -2.57073 0.459605 1.396 -0.983054
1.81784 -0.963867 1.48896 1.97424 -2.57023 0.459098 1.39542 -0.983069
1.81876 -0.963606 1.48892 1.97409 -2.56975 0.458609 1.39488 -0.983085
1.81975 -0.963358 1.48888 1.97394 -2.56928 0.458136 1.39433 -0.983097
1.8208 -0.963116 1.48884 1.97379 -2.56882 0.457669 1.3938 -0.983111
1.82193 -0.962864 1.48881 1.97364 -2.56835 0.457189 1.39326 -0.983119
1.82289 -0.962625 1.48877 1.9735 -2.5679 0.456718 1.39275 -0.98314
1.82387 -0.962393 1.48873 1.97335 -2.56745 0.456251 1.39225 -0.983159
1.8248 -0.962159 1.48869 1.97321 -2.56701 0.455796 1.39176 -0.983172
1.82577 -0.961937 1.48866 1.97308 -2.56659 0.455349 1.39128 -0.983187
1.82678 -0.96171 1.48863 1.97295 -2.56618 0.454913 1.39082 -0.983207
1.82779 -0.961499 1.4886 1.97283 -2.56578 0.454489 1.3904 -0.98323
1.82875 -0.961282 1.48857 1.97271 -2.56539 0.454061 1.38997 -0.983244
1.82982 -0.961065 1.48855 1.97259 -2.565 0.453646 1.38955 -0.983262
1.83078 -0.960858 1.48851 1.97248 -2.56463 0.453251 1.38914 -0.983292
1.83177 -0.960654 1.48849 1.97238 -2.56426 0.452857 1.38875 -0.983308
1.83272 -0.960458 1.48846 1.97228 -2.56391 0.452476 1.38838 -0.983336
1.8338 -0.960258 1.48843 1.97218 -2.56356 0.452099 1.38802 -0.983366
1.83482 -0.96007 1.4884 1.97209 -2.56322 0.451737 1.38768 -0.983395
1.83577 -0.959879 1.48838 1.97199 -2.56289 0.451375 1.38734 -0.983426
1.83683 -0.959697 1.48835 1.97191 -2.56257 0.451029 1.38702 -0.983455
1.83786 -0.959522 1.48833 1.97182 -2.56227 0.450698 1.38671 -0.983478
1.83877 -0.959356 1.48831 1.97174 -2.56198 0.450376 1.38642 -0.983507
1.83979 -0.959196 1.48829 1.97167 -2.5617 0.45007 1.38617 -0.983533
1.8408 -0.959041 1.48826 1.9716 -2.56142 0.449763 1.3859 -0.983571
1.84179 -0.958897 1.48824 1.97153 -2.56116 0.449466 1.38566 -0.983598
1.84278 -0.958755 1.48822 1.97146 -2.56091 0.449179 1.38544 -0.983625
1.84376 -0.95862 1.4882 1.9714 -2.56068 0.44891 1.38523 -0.983659
1.84478 -0.958486 1.48819 1.97134 -2.56044 0.448646 1.38503 -0.983682
1.84579 -0.958358 1.48818 1.97128 -2.56022 0.448394 1.38485 -0.983709
1.84674 -0.95824 1.48817 1.97123 -2.56002 0.448151 1.38469 -0.983741
1.84777 -0.95813 1.48815 1.97117 -2.55981 0.447911 1.38453 -0.983772
1.84876 -0.958021 1.48812 1.97112 -2.55962 0.447679 1.38439 -0.983813
1.8498 -0.957916 1.4881 1.97107 -2.55943 0.447446 1.38427 -0.983848
1.85082 -0.95782 1.48809 1.97102 -2.55925 0.447223 1.38416 -0.98389
1.85178 -0.957726 1.48807 1.97098 -2.55908 0.447012 1.38407 -0.983929
1.8528 -0.957646 1.48805 1.97094 -2.55893 0.446817 1.384 -0.983972
1.85378 -0.957569 1.48803 1.97091 -2.55879 0.446633 1.38395 -0.984022
1.85489 -0.957497 1.48801 1.97088 -2.55865 0.446456 1.38391 -0.984063
1.85571 -0.957422 1.488 1.97085 -2.55852 0.446276 1.38389 -0.984115
1.8567 -0.957347 1.48798 1.97082 -2.55839 0.44609 1.38385 -0.984162
1.85771 -0.957286 1.48796 1.97078 -2.55826 0.44591 1.38384 -0.984211
1.85875 -0.957213 1.48794 1.97075 -2.55813 0.445729 1.38383 -0.984266
1.85979 -0.95714 1.48793 1.97072 -2.558 0.445539 1.38383 -0.984319
1.86111 -0.957067 1.48792 1.97068 -2.55787 0.445359 1.38383 -0.984373
1.86179 -0.956999 1.4879 1.97065 -2.55775 0.445184 1.38383 -0.98443
1.86277 -0.956936 1.48789 1.97062 -2.55763 0.445021 1.38384 -0.98448
1.86376 -0.95688 1.48787 1.97058 -2.55751 0.444861 1.38385 -0.984538
1.86475 -0.95682 1.48784 1.97055 -2.55739 0.444693 1.38386 -0.984598
1.86574 -0.956763 1.48782 1.97052 -2.55727 0.444525 1.38387 -0.984653
1.86675 -0.95671 1.4878 1.97048 -2.55715 0.444358 1.38388 -0.984715
1.86778 -0.956659 1.48776 1.97045 -2.55704 0.444196 1.38391 -0.984784
1.86878 -0.95661 1.48773 1.97042 -2.55693 0.444042 1.38393 -0.984845
1.86978 -0.956569 1.4877 1.9704 -2.55683 0.443894 1.38397 -0.984911
1.87074 -0.956533 1.48767 1.97037 -2.55673 0.443754 1.38401 -0.984969
1.87179 -0.956498 1.48764 1.97036 -2.55664 0.443623 1.38404 -0.985032
1.87277 -0.956472 1.48761 1.97034 -2.55655 0.443495 1.3841 -0.985089
1.87377 -0.956447 1.48758 1.97032 -2.55648 0.44338 1.38415 -0.985146
1.8748 -0.956421 1.48755 1.97031 -2.55641 0.443264 1.38422 -0.985202
1.87574 -0.956403 1.48753 1.9703 -2.55634 0.443149 1.38429 -0.985255
1.87679 -0.956386 1.48749 1.97029 -2.55627 0.443046 1.38436 -0.985321
1.87776 -0.956378 1.48746 1.97028 -2.55622 0.442941 1.38443 -0.985376
1.8787 -0.956378 1.48742 1.97028 -2.55617 0.442862 1.38451 -0.985437
1.87976 -0.956376 1.48739 1.97027 -2.55613 0.442774 1.3846 -0.985494
1.8808 -0.956376 1.48736 1.97028 -2.5561 0.442704 1.38471 -0.985546
1.8818 -0.95639 1.48733 1.97029 -2.55609 0.442646 1.38481 -0.985597
1.88273 -0.956409 1.48731 1.9703 -2.55608 0.442598 1.38494 -0.985645
1.88373 -0.956433 1.48729 1.97031 -2.55608 0.442559 1.38507 -0.985691
1.88477 -0.956465 1.48726 1.97034 -2.5561 0.442539 1.38522 -0.985744
1.88575 -0.956498 1.48723 1.97036 -2.55612 0.442519 1.38536 -0.985792
1.88673 -0.95654 1.4872 1.97038 -2.55614 0.442509 1.38551 -0.985843
1.88774 -0.956587 1.48717 1.97041 -2.55617 0.442504 1.38566 -0.98589
1.88872 -0.956635 1.48714 1.97043 -2.5562 0.442503 1.38582 -0.985938
1.88975 -0.956694 1.48711 1.97046 -2.55624 0.442513 1.38597 -0.985984
1.89109 -0.956749 1.48709 1.97049 -2.55628 0.442527 1.38615 -0.986027
1.89173 -0.956812 1.48706 1.97053 -2.55633 0.442551 1.38633 -0.986073
1.89278 -0.95689 1.48703 1.97057 -2.55639 0.442584 1.38652 -0.986117
1.89375 -0.956972 1.487 1.9706 -2.55646 0.442631 1.38673 -0.986167
1.89479 -0.957062 1.48698 1.97065 -2.55652 0.442673 1.38693 -0.986215
1.89577 -0.957147 1.48695 1.97068 -2.55659 0.442719 1.38714 -0.986257
1.89674 -0.957235 1.48692 1.97072 -2.55665 0.442768 1.38735 -0.9863
1.89776 -0.957322 1.48689 1.97076 -2.55672 0.442827 1.38757 -0.986348
1.89872 -0.957421 1.48687 1.97081 -2.55679 0.442884 1.3878 -0.986394
1.89974 -0.957525 1.48684 1.97086 -2.55688 0.442959 1.38805 -0.98644
1.90071 -0.957632 1.48682 1.97091 -2.55697 0.443032 1.38831 -0.986481
1.90175 -0.95774 1.48679 1.97096 -2.55706 0.443117 1.38858 -0.986527
1.90272 -0.957847 1.48676 1.97102 -2.55713 0.443197 1.38885 -0.986578
1.90371 -0.957959 1.48673 1.97107 -2.55722 0.443276 1.38912 -0.986627
1.90474 -0.958079 1.48671 1.97113 -2.55731 0.443366 1.38941 -0.986676
1.90574 -0.958197 1.48669 1.97118 -2.5574 0.443449 1.38969 -0.986718
1.90674 -0.958318 1.48665 1.97125 -2.5575 0.443544 1.38999 -0.986771
1.90775 -0.95845 1.48662 1.97131 -2.55759 0.443645 1.39029 -0.986828
1.90874 -0.958572 1.48658 1.97137 -2.55769 0.44374 1.3906 -0.98688
1.90973 -0.958702 1.48655 1.97143 -2.55779 0.443841 1.39091 -0.986922
1.91069 -0.958836 1.48652 1.97149 -2.55788 0.443939 1.39121 -0.986969
1.91173 -0.958968 1.48649 1.97156 -2.55798 0.444043 1.39153 -0.987017
1.9127 -0.959107 1.48645 1.97163 -2.55809 0.444157 1.39186 -0.98707
1.91374 -0.959248 1.48641 1.9717 -2.55821 0.444271 1.3922 -0.987123
1.91471 -0.959386 1.48637 1.97177 -2.55832 0.444388 1.39254 -0.987183
1.9157 -0.959528 1.48633 1.97183 -2.55843 0.444504 1.39288 -0.987248
1.91672 -0.959678 1.48629 1.9719 -2.55854 0.444619 1.39323 -0.987305
1.91768 -0.959821 1.48624 1.97197 -2.55865 0.444742 1.39359 -0.987373
1.91872 -0.959966 1.4862 1.97204 -2.55878 0.444862 1.39396 -0.987433
1.91978 -0.960106 1.48616 1.97212 -2.55889 0.444975 1.3943 -0.987488
1.92079 -0.960257 1.48612 1.97219 -2.55901 0.445092 1.39465 -0.987547
1.92174 -0.960407 1.48608 1.97226 -2.55914 0.445215 1.39503 -0.987602
1.92271 -0.960571 1.48603 1.97234 -2.55928 0.445345 1.3954 -0.987655
1.92374 -0.960724 1.48599 1.97242 -2.55941 0.445474 1.3958 -0.98771
1.92468 -0.96088 1.48595 1.97249 -2.55956 0.445602 1.39618 -0.987768
1.92577 -0.961039 1.48591 1.97257 -2.5597 0.445741 1.39659 -0.987827
1.92685 -0.961206 1.48587 1.97264 -2.55986 0.445877 1.397 -0.987881
1.92779 -0.961381 1.48583 1.97272 -2.56002 0.446023 1.39743 -0.98794
1.92875 -0.961544 1.48579 1.97281 -2.56017 0.446164 1.39785 -0.987997
1.92977 -0.961704 1.48575 1.97289 -2.56032 0.446302 1.39828 -0.988051
1.93074 -0.961891 1.48571 1.97298 -2.56051 0.446461 1.39875 -0.988113
1.93175 -0.962068 1.48567 1.97307 -2.56068 0.446616 1.39921 -0.988165
1.93276 -0.96225 1.48562 1.97316 -2.56086 0.44677 1.39967 -0.988226
1.93376 -0.962436 1.48558 1.97325 -2.56104 0.446929 1.40013 -0.988283
1.93472 -0.962626 1.48554 1.97334 -2.56123 0.447094 1.40061 -0.988345
1.93572 -0.962828 1.48549 1.97344 -2.56144 0.447273 1.40112 -0.988406
1.93673 -0.96302 1.48545 1.97353 -2.56163 0.447442 1.40162 -0.988463
1.93775 -0.963214 1.48541 1.97363 -2.56182 0.447619 1.40212 -0.988521
1.93872 -0.96342 1.48538 1.97373 -2.56203 0.447798 1.40265 -0.98858
1.93971 -0.963614 1.48535 1.97383 -2.56224 0.447981 1.40319 -0.98864
1.94077 -0.963822 1.48531 1.97393 -2.56245 0.448174 1.40374 -0.988703
1.94174 -0.964023 1.48526 1.97403 -2.56265 0.44836 1.40427 -0.988773
1.94293 -0.964227 1.48522 1.97414 -2.56287 0.448554 1.40481 -0.988841
1.94389 -0.964436 1.48518 1.97423 -2.56308 0.448743 1.40535 -0.988899
1.94485 -0.964658 1.48513 1.97433 -2.5633 0.44894 1.4059 -0.98896
1.94573 -0.964883 1.48509 1.97445 -2.56354 0.449153 1.40648 -0.989025
1.94672 -0.965106 1.48505 1.97454 -2.56377 0.449353 1.40704 -0.989084
1.94775 -0.965327 1.48501 1.97465 -2.56401 0.449568 1.40764 -0.989147
1.94878 -0.965558 1.48497 1.97476 -2.56425 0.44978 1.40824 -0.989209
1.94976 -0.965779 1.48493 1.97486 -2.56448 0.449987 1.40882 -0.989273
1.95073 -0.966003 1.4849 1.97496 -2.56472 0.450199 1.40944 -0.989337
1.95174 -0.96623 1.48486 1.97507 -2.56497 0.450418 1.41006 -0.989407
1.95278 -0.966458 1.48482 1.97518 -2.56522 0.450636 1.41068 -0.989473
1.95378 -0.966697 1.48478 1.97528 -2.56549 0.450865 1.41131 -0.989542
1.95481 -0.96693 1.48474 1.9754 -2.56575 0.451095 1.41196 -0.989613
1.95581 -0.967167 1.4847 1.97551 -2.566 0.451312 1.41259 -0.989674
1.95683 -0.967421 1.48466 1.97562 -2.56626 0.451544 1.41326 -0.989737
1.95781 -0.967672 1.48462 1.97574 -2.56654 0.451784 1.41394 -0.9898
1.95876 -0.967925 1.48458 1.97585 -2.56681 0.452022 1.41462 -0.98987
1.95971 -0.968183 1.48454 1.97597 -2.5671 0.452271 1.41532 -0.989945
1.96074 -0.968437 1.4845 1.97609 -2.56739 0.452519 1.41603 -0.990015
1.96176 -0.968698 1.48445 1.9762 -2.56767 0.45276 1.41673 -0.990092
1.96276 -0.968955 1.48441 1.97633 -2.56797 0.453022 1.41748 -0.990175
1.96374 -0.969217 1.48435 1.97646 -2.56826 0.453281 1.41822 -0.990264
1.96475 -0.969479 1.48431 1.97658 -2.56855 0.453536 1.41897 -0.990348
1.96577 -0.969746 1.48425 1.9767 -2.56883 0.453793 1.4197 -0.990431
1.96673 -0.970012 1.48419 1.97684 -2.56913 0.454064 1.42046 -0.990519
1.96777 -0.970274 1.48414 1.97697 -2.56943 0.454336 1.42123 -0.990607
1.9688 -0.970541 1.48409 1.9771 -2.56973 0.454611 1.42201 -0.990692
1.96974 -0.97081 1.48403 1.97725 -2.57004 0.454898 1.42281 -0.990781
1.9708 -0.971071 1.48398 1.97738 -2.57034 0.455176 1.42359 -0.990868
1.97177 -0.971332 1.48392 1.97752 -2.57065 0.455466 1.42441 -0.990963
1.97274 -0.9716 1.48387 1.97766 -2.57096 0.455754 1.42521 -0.991056
1.97379 -0.971875 1.48381 1.9778 -2.57128 0.456047 1.42603 -0.991154
1.97477 -0.972142 1.48375 1.97794 -2.57159 0.456338 1.42685 -0.991256
1.97576 -0.972411 1.48369 1.97809 -2.57192 0.456643 1.42769 -0.991356
1.97678 -0.972689 1.48363 1.97825 -2.57225 0.456951 1.42855 -0.991451
1.97778 -0.972951 1.48358 1.9784 -2.57257 0.457251 1.42939 -0.991549
1.97904 -0.97323 1.48353 1.97856 -2.57291 0.457566 1.43027 -0.991638
1.97989 -0.973503 1.48347 1.9787 -2.57323 0.457866 1.4311 -0.991729
1.98081 -0.973781 1.48341 1.97886 -2.57357 0.458181 1.43197 -0.991826
1.98172 -0.974056 1.48336 1.97901 -2.57391 0.458497 1.43286 -0.991922
1.98275 -0.974342 1.4833 1.97917 -2.57426 0.458819 1.43375 -0.99202
1.98372 -0.974625 1.48324 1.97932 -2.57461 0.459143 1.43464 -0.992119
1.98479 -0.974916 1.48319 1.97948 -2.57497 0.459476 1.43555 -0.992224
1.98571 -0.975208 1.48313 1.97964 -2.57532 0.459804 1.43644 -0.992322
1.98674 -0.9755 1.48307 1.97981 -2.57569 0.460145 1.43737 -0.992425
1.98775 -0.97579 1.48302 1.97997 -2.57605 0.460483 1.43828 -0.99252
1.98879 -0.976075 1.48296 1.98013 -2.57641 0.460825 1.43921 -0.992621
1.98975 -0.976373 1.48291 1.98029 -2.57679 0.461166 1.44014 -0.992712
1.99075 -0.976662 1.48285 1.98046 -2.57716 0.461514 1.44108 -0.992809
1.99175 -0.976971 1.4828 1.98062 -2.57754 0.461865 1.44204 -0.992908
1.99276 -0.977267 1.48274 1.98078 -2.5779 0.46221 1.44298 -0.993006
1.99375 -0.977558 1.48268 1.98095 -2.57826 0.462558 1.44394 -0.993114
1.99482 -0.977861 1.48262 1.98112 -2.57865 0.462924 1.44492 -0.99322
1.99574 -0.978154 1.48257 1.98129 -2.57901 0.463276 1.44589 -0.993326
1.99677 -0.978453 1.4825 1.98145 -2.57937 0.463629 1.44687 -0.993436
1.99774 -0.978761 1.48244 1.98163 -2.57975 0.463999 1.44787 -0.993548
1.99874 -0.97906 1.48237 1.9818 -2.58012 0.464368 1.44888 -0.993657
1.99968 -0.979373 1.48231 1.98197 -2.58049 0.464734 1.44989 -0.99376
2.00074 -0.979674 1.48224 1.98213 -2.58085 0.465092 1.4509 -0.993875
2.0017 -0.979976 1.48217 1.9823 -2.58122 0.465464 1.45193 -0.993983
2.00272 -0.980292 1.4821 1.98248 -2.58159 0.465838 1.45297 -0.994092
2.00371 -0.980598 1.48203 1.98264 -2.58195 0.466192 1.45399 -0.9942
2.00477 -0.980912 1.48196 1.9828 -2.58232 0.46656 1.45504 -0.994312
2.00574 -0.981214 1.48188 1.98296 -2.58267 0.466917 1.45607 -0.994433
2.00674 -0.981522 1.48181 1.98313 -2.58304 0.467289 1.45715 -0.994553
2.00772 -0.981824 1.48174 1.98329 -2.58339 0.467647 1.4582 -0.994676
2.00876 -0.982134 1.48166 1.98345 -2.58375 0.468004 1.45927 -0.994799
2.00974 -0.982437 1.48158 1.98362 -2.58411 0.468364 1.46036 -0.994929
2.0107 -0.982748 1.4815 1.98377 -2.58445 0.468711 1.46141 -0.995053
2.01171 -0.983058 1.48143 1.98393 -2.58481 0.469065 1.46251 -0.995172
2.01272 -0.983364 1.48135 1.98409 -2.58517 0.469423 1.46361 -0.9953
2.01374 -0.983677 1.48126 1.98426 -2.58552 0.469787 1.46471 -0.995435
2.01471 -0.98397 1.48118 1.98443 -2.58587 0.47014 1.46581 -0.995562
2.01572 -0.984283 1.48111 1.98459 -2.58623 0.470495 1.46692 -0.99568
2.01676 -0.984598 1.48102 1.98476 -2.58658 0.470853 1.46803 -0.995807
2.01772 -0.984898 1.48094 1.98493 -2.58693 0.471214 1.46914 -0.995939
2.01875 -0.985207 1.48085 1.98509 -2.5873 0.471578 1.47027 -0.99607
2.01972 -0.985498 1.48077 1.98528 -2.58766 0.471954 1.47142 -0.996205
2.02075 -0.985796 1.48069 1.98547 -2.58803 0.472326 1.47257 -0.996336
2.02173 -0.986091 1.48061 1.98565 -2.58839 0.472704 1.47371 -0.99647
2.02275 -0.986392 1.48053 1.98585 -2.58876 0.47309 1.47487 -0.996603
2.02373 -0.986692 1.48045 1.98604 -2.58914 0.473478 1.47603 -0.996737
2.02469 -0.986992 1.48037 1.98624 -2.58952 0.47387 1.4772 -0.996865
2.02568 -0.9873 1.4803 1.98644 -2.58991 0.474265 1.47837 -0.996992
2.02676 -0.987596 1.48023 1.98664 -2.59029 0.474657 1.47953 -0.997117
2.02771 -0.987887 1.48016 1.98686 -2.59067 0.475063 1.48071 -0.997246
2.02876 -0.988179 1.4801 1.98706 -2.59106 0.475473 1.48189 -0.997368
2.0297 -0.988471 1.48004 1.98728 -2.59146 0.475892 1.48308 -0.997491
2.03074 -0.988777 1.47997 1.98751 -2.59187 0.476324 1.48427 -0.997615
2.03175 -0.989067 1.47991 1.98772 -2.59226 0.47674 1.48544 -0.997735
2.03274 -0.989368 1.47985 1.98794 -2.59267 0.477171 1.48663 -0.997852
2.03373 -0.989678 1.47979 1.98817 -2.5931 0.477619 1.48784 -0.997976
2.03473 -0.989975 1.47973 1.9884 -2.5935 0.478056 1.48904 -0.998095
2.03573 -0.990269 1.47968 1.98863 -2.59391 0.478499 1.49024 -0.998216
2.03673 -0.990562 1.47962 1.98886 -2.59432 0.478941 1.49145 -0.998341
2.03777 -0.990864 1.47956 1.98909 -2.59474 0.479384 1.49265 -0.998457
2.03877 -0.991169 1.4795 1.98932 -2.59517 0.479837 1.49388 -0.998582
2.0399 -0.991464 1.47945 1.98954 -2.59558 0.480273 1.49508 -0.998699
2.04094 -0.991768 1.47939 1.98977 -2.596 0.480721 1.4963 -0.998821
2.04179 -0.992072 1.47934 1.99 -2.59641 0.481164 1.49753 -0.998943
2.04271 -0.992364 1.4793 1.99022 -2.59682 0.481603 1.49875 -0.99906
2.0437 -0.992665 1.47924 1.99046 -2.59725 0.482066 1.50002 -0.999189
2.04482 -0.992958 1.47919 1.99068 -2.59766 0.482511 1.50125 -0.999305
2.04584 -0.993255 1.47915 1.99092 -2.59806 0.482963 1.50251 -0.99943
2.04681 -0.993559 1.4791 1.99114 -2.59848 0.483417 1.50377 -0.999551
2.04774 -0.993855 1.47906 1.99136 -2.59888 0.483858 1.505 -0.999669
2.04872 -0.994151 1.47901 1.99159 -2.5993 0.484322 1.5063 -0.999796
2.04975 -0.994437 1.47897 1.99183 -2.59971 0.484785 1.50758 -0.999925
2.05078 -0.994732 1.47893 1.99205 -2.60012 0.485237 1.50886 -1.00005
2.05176 -0.995032 1.47888 1.99228 -2.60052 0.485693 1.51014 -1.00017
2.05277 -0.995331 1.47884 1.99251 -2.60093 0.486153 1.51145 -1.0003
2.05374 -0.995638 1.47879 1.99272 -2.60132 0.486604 1.51273 -1.00042
2.05477 -0.995938 1.47875 1.99294 -2.60172 0.48706 1.51403 -1.00053
2.05579 -0.996234 1.47871 1.99318 -2.60212 0.487522 1.51535 -1.00066
2.05676 -0.996536 1.47867 1.9934 -2.60251 0.487983 1.51666 -1.00078
2.05778 -0.996829 1.47863 1.99361 -2.6029 0.488437 1.51796 -1.0009
2.05883 -0.997126 1.47859 1.99384 -2.60329 0.488898 1.51929 -1.00102
2.05977 -0.997416 1.47855 1.99406 -2.60367 0.489351 1.5206 -1.00114
2.06076 -0.997704 1.47851 1.99428 -2.60406 0.48981 1.52193 -1.00126
2.06182 -0.997995 1.47848 1.99451 -2.60445 0.490267 1.52326 -1.00137
2.06293 -0.998281 1.47844 1.99473 -2.60483 0.49072 1.52458 -1.00149
2.06404 -0.998572 1.47841 1.99496 -2.60521 0.49118 1.52593 -1.00161
2.06486 -0.998875 1.47837 1.99518 -2.60561 0.491643 1.52727 -1.00172
2.06581 -0.999163 1.47834 1.9954 -2.606 0.492102 1.52862 -1.00182
2.0668 -0.999461 1.47831 1.99564 -2.6064 0.49257 1.52998 -1.00193
2.06779 -0.999751 1.47828 1.99585 -2.60678 0.493023 1.53131 -1.00204
2.06876 -1.00004 1.47825 1.99608 -2.60716 0.493471 1.53266 -1.00215
2.06977 -1.00033 1.47821 1.9963 -2.60756 0.493934 1.53401 -1.00227
2.07082 -1.00061 1.47818 1.99653 -2.60795 0.494391 1.53536 -1.00238
2.07178 -1.00089 1.47815 1.99675 -2.60835 0.494844 1.53672 -1.00249
2.07279 -1.00117 1.47812 1.99697 -2.60873 0.495292 1.53806 -1.00259
2.0738 -1.00144 1.47809 1.99721 -2.60913 0.495753 1.53943 -1.0027
2.07483 -1.00173 1.47806 1.99744 -2.60952 0.496212 1.54081 -1.00281
2.07587 -1.002 1.47803 1.99767 -2.60991 0.496664 1.54216 -1.00291
2.0768 -1.00228 1.478 1.9979 -2.61031 0.497125 1.54353 -1.00301
2.07776 -1.00255 1.47798 1.99812 -2.61069 0.497565 1.54487 -1.00311
2.07878 -1.00281 1.47796 1.99835 -2.61107 0.498012 1.54624 -1.00321
2.07978 -1.00308 1.47792 1.99859 -2.61146 0.498471 1.5476 -1.00331
2.08082 -1.00335 1.4779 1.99881 -2.61185 0.498919 1.54896 -1.00341
2.08187 -1.00361 1.47788 1.99903 -2.61223 0.499366 1.55032 -1.00351
2.0828 -1.00388 1.47785 1.99926 -2.61262 0.499819 1.55168 -1.00361
2.08381 -1.00413 1.47783 1.99949 -2.61298 0.500262 1.55303 -1.00372
2.08474 -1.00438 1.47781 1.99971 -2.61336 0.500707 1.5544 -1.00382
2.08575 -1.00464 1.4778 1.99994 -2.61372 0.50115 1.55575 -1.00391
2.08674 -1.00489 1.47778 2.00016 -2.6141 0.501599 1.55713 -1.00402
2.08798 -1.00515 1.47776 2.00038 -2.61446 0.502043 1.55848 -1.00412
2.08885 -1.0054 1.47775 2.0006 -2.61482 0.502487 1.55985 -1.00423
2.08978 -1.00567 1.47773 2.00083 -2.61519 0.502938 1.56123 -1.00433
2.09073 -1.00592 1.47772 2.00104 -2.61552 0.503368 1.56258 -1.00442
2.09175 -1.00616 1.47771 2.00127 -2.61589 0.503824 1.56397 -1.00453
2.0928 -1.00642 1.47769 2.00149 -2.61625 0.504277 1.56537 -1.00464
2.09375 -1.00667 1.47768 2.00169 -2.61658 0.504704 1.56671 -1.00473
2.09474 -1.00693 1.47768 2.0019 -2.61694 0.50515 1.5681 -1.00483
2.09573 -1.00719 1.47767 2.00212 -2.61729 0.505598 1.56949 -1.00493
2.09672 -1.00743 1.47767 2.00232 -2.61762 0.506032 1.57085 -1.00502
2.09774 -1.00769 1.47766 2.00253 -2.61797 0.506472 1.57223 -1.00512
2.09874 -1.00795 1.47766 2.00271 -2.6183 0.506887 1.57359 -1.0052
2.09972 -1.00819 1.47766 2.00291 -2.61863 0.507316 1.57496 -1.0053
2.10074 -1.00843 1.47765 2.00311 -2.61897 0.50775 1.57634 -1.0054
2.10177 -1.00867 1.47766 2.0033 -2.6193 0.50817 1.57772 -1.00548
2.1027 -1.00891 1.47766 2.00349 -2.61963 0.508587 1.57909 -1.00556
2.10372 -1.00916 1.47767 2.00366 -2.61995 0.508993 1.58045 -1.00564
2.10472 -1.00939 1.47768 2.00385 -2.62028 0.509408 1.58182 -1.00571
2.10631 -1.00957 1.47779 2.00402 -2.62062 0.509754 1.58326 -1.00571
2.10677 -1.00986 1.47769 2.00421 -2.62093 0.510216 1.58453 -1.00586
2.10773 -1.0101 1.4777 2.00438 -2.62125 0.510612 1.58588 -1.00593
2.10874 -1.01032 1.47771 2.00455 -2.62156 0.511003 1.58723 -1.006
2.10971 -1.01053 1.47772 2.00472 -2.62187 0.511391 1.58857 -1.00606
2.11073 -1.01077 1.47774 2.00489 -2.6222 0.511791 1.58993 -1.00613
2.11175 -1.01099 1.47775 2.00505 -2.62251 0.512177 1.59127 -1.00619
2.11273 -1.01122 1.47776 2.00521 -2.62282 0.512562 1.59259 -1.00626
2.11373 -1.01144 1.47778 2.00538 -2.62315 0.512949 1.59392 -1.00632
2.11472 -1.01166 1.4778 2.00554 -2.62345 0.513321 1.59524 -1.00638
2.11573 -1.01189 1.47781 2.0057 -2.62378 0.5137 1.59656 -1.00644
2.11683 -1.01211 1.47783 2.00586 -2.62408 0.514065 1.59786 -1.00649
2.11771 -1.01232 1.47785 2.00602 -2.62439 0.514436 1.59918 -1.00654
2.11875 -1.01254 1.47786 2.00619 -2.62471 0.514823 1.60051 -1.00661
2.11973 -1.01275 1.47788 2.00634 -2.62501 0.515179 1.60179 -1.00665
2.12072 -1.01295 1.47791 2.0065 -2.62533 0.515546 1.60311 -1.00671
2.12181 -1.01316 1.47793 2.00666 -2.62563 0.515906 1.60441 -1.00675
2.12285 -1.01336 1.47796 2.00682 -2.62594 0.516265 1.60571 -1.0068
2.12379 -1.01356 1.47798 2.00698 -2.62625 0.51663 1.60702 -1.00685
2.12475 -1.01376 1.47801 2.00713 -2.62655 0.51698 1.60831 -1.0069
2.12575 -1.01396 1.47804 2.00729 -2.62686 0.517355 1.60962 -1.00695
2.12675 -1.01415 1.47807 2.00744 -2.62716 0.517698 1.61089 -1.00699
2.12774 -1.01435 1.4781 2.00759 -2.62747 0.51806 1.61219 -1.00704
2.12878 -1.01456 1.47813 2.00774 -2.62777 0.518418 1.61348 -1.00708
2.12977 -1.01474 1.47816 2.00788 -2.62805 0.518757 1.61473 -1.00713
2.13071 -1.01493 1.47819 2.00803 -2.62835 0.519116 1.61601 -1.00718
2.13172 -1.01512 1.47822 2.00818 -2.62864 0.519467 1.6173 -1.00722
2.1327 -1.01531 1.47825 2.00832 -2.62893 0.519813 1.61856 -1.00726
2.13374 -1.0155 1.47829 2.00845 -2.62921 0.520148 1.61982 -1.00731
2.13471 -1.01569 1.47832 2.00858 -2.62948 0.520478 1.62107 -1.00734
2.13571 -1.01588 1.47836 2.00872 -2.62976 0.520825 1.62233 -1.00738
2.13673 -1.01608 1.47839 2.00885 -2.63004 0.521163 1.62359 -1.00742
2.13772 -1.01627 1.47843 2.00897 -2.63031 0.521496 1.62486 -1.00746
2.13877 -1.01645 1.47847 2.0091 -2.63058 0.521838 1.62612 -1.0075
2.13984 -1.01663 1.47851 2.00921 -2.63085 0.522173 1.62739 -1.00754
2.14083 -1.01681 1.47855 2.00932 -2.63111 0.522496 1.62863 -1.00757
2.14177 -1.017 1.47859 2.00944 -2.63138 0.522835 1.62991 -1.00761
2.14274 -1.0172 1.47864 2.00954 -2.63164 0.523145 1.63114 -1.00763
2.14377 -1.01738 1.47868 2.00965 -2.6319 0.523469 1.63242 -1.00767
2.14478 -1.01757 1.47873 2.00974 -2.63214 0.523779 1.63366 -1.0077
2.14574 -1.01776 1.47878 2.00983 -2.63239 0.524088 1.6349 -1.00772
2.14679 -1.01795 1.47883 2.00993 -2.63265 0.524413 1.63616 -1.00774
2.14775 -1.01814 1.47887 2.01001 -2.63288 0.524708 1.63739 -1.00776
2.14875 -1.01832 1.47891 2.01009 -2.63312 0.525014 1.63862 -1.00779
2.14975 -1.0185 1.47895 2.01017 -2.63336 0.525314 1.63984 -1.00781
2.15072 -1.01868 1.47899 2.01025 -2.63359 0.525616 1.64107 -1.00783
2.15175 -1.01887 1.47903 2.01032 -2.63383 0.525904 1.64228 -1.00785
2.15272 -1.01904 1.47907 2.01038 -2.63404 0.526188 1.64349 -1.00787
2.15374 -1.01921 1.47911 2.01045 -2.63426 0.526474 1.64469 -1.00789
2.15474 -1.01939 1.47914 2.01052 -2.6345 0.526769 1.64592 -1.00792
2.1558 -1.01956 1.47917 2.01058 -2.6347 0.527034 1.64708 -1.00794
2.15701 -1.01973 1.47921 2.01064 -2.63492 0.527311 1.64828 -1.00796
2.15772 -1.01989 1.47925 2.01071 -2.63513 0.527591 1.64948 -1.00798
2.15875 -1.02006 1.47929 2.01077 -2.63535 0.527854 1.65065 -1.00799
2.15969 -1.02021 1.47932 2.01083 -2.63554 0.528118 1.65182 -1.00802
2.16074 -1.02036 1.47936 2.01088 -2.63574 0.528371 1.65296 -1.00805
2.1618 -1.02053 1.47938 2.01093 -2.63594 0.528634 1.65412 -1.00807
2.16277 -1.02069 1.47942 2.01099 -2.63613 0.528892 1.65527 -1.00809
2.16377 -1.02084 1.47945 2.01104 -2.63631 0.529141 1.65641 -1.00811
2.16475 -1.021 1.47948 2.01108 -2.63651 0.529386 1.65752 -1.00813
2.16577 -1.02116 1.47951 2.01113 -2.63669 0.529631 1.65864 -1.00815
2.16678 -1.02131 1.47954 2.01118 -2.63686 0.529889 1.65976 -1.00818
2.16781 -1.02147 1.47956 2.01123 -2.63704 0.530139 1.66087 -1.0082
2.16875 -1.02162 1.4796 2.01126 -2.63721 0.530369 1.66195 -1.00822
2.16979 -1.02179 1.47962 2.01131 -2.63738 0.530614 1.66304 -1.00824
2.17078 -1.02194 1.47965 2.01134 -2.63754 0.530846 1.66411 -1.00826
2.17183 -1.0221 1.47967 2.01139 -2.6377 0.531089 1.66521 -1.00828
2.1728 -1.02226 1.47971 2.01143 -2.63785 0.531324 1.66629 -1.00831
2.17382 -1.02243 1.47974 2.01146 -2.638 0.531555 1.66736 -1.00833
2.1748 -1.02258 1.47978 2.01151 -2.63816 0.531796 1.66846 -1.00836
2.17577 -1.02274 1.47983 2.01154 -2.63831 0.532019 1.66952 -1.00837
2.1768 -1.02289 1.47986 2.01158 -2.63845 0.532257 1.67062 -1.0084
2.17778 -1.02304 1.47989 2.01161 -2.63859 0.532481 1.67166 -1.00843
2.17875 -1.02318 1.47994 2.01163 -2.63873 0.532706 1.67273 -1.00846
2.1798 -1.02332 1.47997 2.01167 -2.63886 0.53294 1.6738 -1.00849
2.18091 -1.02347 1.48 2.01171 -2.63899 0.533167 1.67486 -1.00852
2.18187 -1.02362 1.48003 2.01173 -2.63911 0.533397 1.67591 -1.00855
2.18278 -1.02377 1.48007 2.01176 -2.63924 0.53362 1.67694 -1.00857
2.18382 -1.02391 1.48011 2.01179 -2.63935 0.533842 1.67798 -1.0086
2.18479 -1.02406 1.48014 2.01182 -2.63947 0.534072 1.67901 -1.00863
2.18581 -1.02422 1.48017 2.01185 -2.6396 0.534309 1.68008 -1.00866
2.18676 -1.02437 1.48019 2.01188 -2.63972 0.534529 1.68109 -1.00868
2.18774 -1.02451 1.48023 2.01191 -2.63982 0.534745 1.6821 -1.0087
2.18876 -1.02466 1.48026 2.01193 -2.63993 0.534974 1.68312 -1.00873
2.18974 -1.02481 1.48028 2.01196 -2.64003 0.535191 1.68414 -1.00876
2.19073 -1.02497 1.48031 2.01197 -2.64014 0.535414 1.68514 -1.00879
2.1919 -1.02511 1.48034 2.012 -2.64024 0.535634 1.68615 -1.00882
2.19284 -1.02526 1.48037 2.01202 -2.64035 0.535857 1.68714 -1.00884
2.19375 -1.02541 1.48041 2.01203 -2.64047 0.536069 1.68814 -1.00886
2.19474 -1.02555 1.48044 2.01204 -2.64057 0.536278 1.68912 -1.00889
2.19575 -1.02569 1.48047 2.01206 -2.64067 0.536494 1.69009 -1.00892
2.19676 -1.02584 1.48052 2.01207 -2.64078 0.536694 1.69104 -1.00894
2.1977 -1.02598 1.48055 2.01206 -2.64087 0.536883 1.69197 -1.00896
2.19877 -1.02613 1.48058 2.01207 -2.64097 0.537085 1.69292 -1.00898
2.19972 -1.02627 1.48062 2.01208 -2.64106 0.537285 1.69384 -1.00901
2.20078 -1.02642 1.48065 2.01208 -2.64117 0.537489 1.69476 -1.00903
2.20174 -1.02657 1.48069 2.01208 -2.64127 0.537685 1.69567 -1.00905
2.2028 -1.02671 1.48072 2.01207 -2.64136 0.537871 1.69656 -1.00907
2.20388 -1.02685 1.48076 2.01207 -2.64144 0.538057 1.69746 -1.00908
2.20476 -1.02699 1.4808 2.01207 -2.64155 0.538255 1.69834 -1.00909
2.20577 -1.02714 1.48083 2.01207 -2.64165 0.538441 1.69922 -1.00911
2.20673 -1.02728 1.48087 2.01206 -2.64173 0.538617 1.7001 -1.00912
2.2077 -1.02743 1.48093 2.01205 -2.64182 0.538791 1.70097 -1.00911
2.20874 -1.02758 1.48097 2.01203 -2.64192 0.538962 1.70183 -1.00911
2.20968 -1.02771 1.48102 2.01203 -2.64199 0.53913 1.7027 -1.00911
2.21071 -1.02786 1.48105 2.01202 -2.64208 0.53932 1.70357 -1.00913
2.21171 -1.02802 1.4811 2.01202 -2.64217 0.53949 1.70443 -1.00912
2.21274 -1.02815 1.48114 2.012 -2.64225 0.539659 1.70528 -1.00912
2.21373 -1.0283 1.48119 2.012 -2.64234 0.539832 1.70614 -1.00912
2.21473 -1.02846 1.48124 2.01198 -2.64242 0.540001 1.70699 -1.00912
2.21568 -1.02862 1.48128 2.01197 -2.6425 0.540179 1.70784 -1.00912
2.21674 -1.02877 1.48133 2.01196 -2.64259 0.540354 1.70869 -1.00911
2.2177 -1.02892 1.48139 2.01195 -2.64267 0.540526 1.70954 -1.0091
2.21873 -1.02909 1.48143 2.01194 -2.64277 0.540708 1.71039 -1.0091
2.21973 -1.02925 1.48148 2.01192 -2.64285 0.540891 1.71124 -1.0091
2.22074 -1.02941 1.48152 2.01192 -2.64295 0.541096 1.7121 -1.0091
2.22176 -1.02956 1.48157 2.0119 -2.64303 0.541276 1.71294 -1.0091
2.22275 -1.02972 1.48161 2.01188 -2.64313 0.541459 1.71379 -1.0091
2.22375 -1.02989 1.48165 2.01188 -2.64323 0.541666 1.71463 -1.0091
2.22477 -1.03006 1.4817 2.01185 -2.64332 0.541858 1.71546 -1.00909
2.22574 -1.03021 1.48174 2.01185 -2.64342 0.542067 1.71629 -1.00909
2.22671 -1.03038 1.48179 2.01184 -2.64353 0.54229 1.71714 -1.00908
2.22783 -1.03056 1.48184 2.01181 -2.64364 0.542482 1.71793 -1.00906
2.22874 -1.03073 1.48187 2.0118 -2.64373 0.542694 1.71872 -1.00906
2.22973 -1.0309 1.48192 2.01178 -2.64386 0.542915 1.71954 -1.00906
2.23074 -1.03106 1.48196 2.01176 -2.64396 0.543117 1.72033 -1.00906
2.23171 -1.03122 1.482 2.01173 -2.64406 0.543322 1.7211 -1.00905
2.2327 -1.03139 1.48204 2.01171 -2.64417 0.543532 1.72187 -1.00905
2.23372 -1.03155 1.48208 2.01169 -2.64427 0.543753 1.72265 -1.00905
2.23473 -1.03172 1.48212 2.01166 -2.64438 0.543969 1.72341 -1.00905
2.23573 -1.03187 1.48217 2.01163 -2.64449 0.544174 1.72416 -1.00904
2.23681 -1.03204 1.48221 2.01161 -2.6446 0.544399 1.72493 -1.00905
2.23781 -1.03222 1.48226 2.01157 -2.64471 0.544606 1.72567 -1.00905
2.23876 -1.03238 1.4823 2.01155 -2.64482 0.544826 1.72641 -1.00904
2.23978 -1.03254 1.48235 2.01152 -2.64493 0.545044 1.72716 -1.00905
2.24076 -1.0327 1.4824 2.01149 -2.64503 0.545244 1.72789 -1.00904
2.24176 -1.03288 1.48245 2.01146 -2.64514 0.545451 1.72862 -1.00903
2.24277 -1.03306 1.48252 2.01141 -2.64525 0.545644 1.72933 -1.00901
2.24371 -1.03323 1.48258 2.01138 -2.64535 0.545844 1.73006 -1.00899
2.24475 -1.03342 1.48264 2.01135 -2.64547 0.546052 1.73079 -1.00898
2.24575 -1.0336 1.4827 2.01131 -2.64556 0.546239 1.73149 -1.00896
2.24673 -1.03379 1.48276 2.01127 -2.64566 0.546431 1.7322 -1.00895
2.24776 -1.03396 1.48282 2.01124 -2.64576 0.546628 1.73292 -1.00893
2.24882 -1.03413 1.48288 2.01121 -2.64586 0.546826 1.73363 -1.00893
2.24994 -1.03432 1.48293 2.01116 -2.64594 0.54701 1.7343 -1.00891
2.25078 -1.0345 1.48299 2.01112 -2.64602 0.547184 1.73499 -1.0089
2.25174 -1.03468 1.48304 2.01108 -2.6461 0.547357 1.73567 -1.00889
2.25275 -1.03485 1.4831 2.01103 -2.64618 0.547526 1.73636 -1.00887
2.25373 -1.03504 1.48314 2.01098 -2.64625 0.547695 1.73703 -1.00886
2.25475 -1.03522 1.48319 2.01094 -2.64632 0.547862 1.73768 -1.00885
2.25574 -1.03539 1.48325 2.0109 -2.64639 0.54803 1.73834 -1.00883
2.25678 -1.03557 1.4833 2.01086 -2.64647 0.548194 1.739 -1.00881
2.25785 -1.03576 1.48335 2.01081 -2.64653 0.548353 1.73964 -1.00879
2.25876 -1.03594 1.4834 2.01076 -2.64658 0.548497 1.74025 -1.00877
2.25975 -1.03612 1.48345 2.01071 -2.64664 0.548652 1.74086 -1.00876
2.26074 -1.0363 1.48351 2.01066 -2.6467 0.548796 1.74147 -1.00873
2.26172 -1.03649 1.48356 2.0106 -2.64677 0.54894 1.74208 -1.00871
2.26278 -1.03667 1.48361 2.01056 -2.64682 0.549091 1.74267 -1.0087
2.26377 -1.03685 1.48365 2.0105 -2.64688 0.549236 1.74323 -1.00869
2.26474 -1.03701 1.4837 2.01045 -2.64694 0.549387 1.74381 -1.00868
2.2658 -1.03719 1.48376 2.0104 -2.64701 0.549523 1.74438 -1.00866
2.2668 -1.03735 1.48381 2.01035 -2.64707 0.549666 1.74495 -1.00865
2.26776 -1.03752 1.48386 2.01029 -2.64713 0.549805 1.74548 -1.00864
2.2688 -1.03767 1.48391 2.01023 -2.64719 0.549946 1.74601 -1.00863
2.26979 -1.03784 1.48395 2.01018 -2.64726 0.550091 1.74653 -1.00862
2.27077 -1.03799 1.484 2.01012 -2.64733 0.550236 1.74705 -1.00862
2.27177 -1.03816 1.48405 2.01006 -2.6474 0.550382 1.74757 -1.00861
2.27273 -1.03831 1.4841 2.01001 -2.64748 0.550541 1.74809 -1.0086
2.27376 -1.03847 1.48415 2.00996 -2.64756 0.550678 1.74858 -1.00858
2.27482 -1.03862 1.48421 2.0099 -2.64763 0.550822 1.74906 -1.00856
2.27601 -1.03879 1.48427 2.00984 -2.64772 0.550966 1.74955 -1.00854
2.27683 -1.03895 1.48433 2.00977 -2.6478 0.551109 1.75004 -1.00852
2.27777 -1.03912 1.48439 2.00972 -2.64789 0.551266 1.75053 -1.00849
2.27878 -1.03929 1.48446 2.00965 -2.64798 0.551406 1.751 -1.00846
2.27976 -1.03945 1.48453 2.00958 -2.64806 0.551534 1.75145 -1.00842
2.28074 -1.03962 1.4846 2.00951 -2.64814 0.551666 1.75191 -1.00839
2.28182 -1.03978 1.48467 2.00943 -2.64822 0.551788 1.75236 -1.00836
2.28282 -1.03996 1.48473 2.00935 -2.6483 0.551923 1.75281 -1.00833
2.28374 -1.04012 1.48481 2.00927 -2.64838 0.55205 1.75328 -1.0083
2.28476 -1.04027 1.48488 2.00919 -2.64846 0.552186 1.75374 -1.00828
2.28575 -1.04044 1.48495 2.0091 -2.64854 0.552315 1.75418 -1.00825
2.2887 -1.04055 1.48516 2.009 -2.64862 0.552343 1.7547 -1.00813
2.28878 -1.04074 1.48517 2.00892 -2.64868 0.552519 1.7551 -1.00816
2.28885 -1.04093 1.48518 2.00884 -2.64876 0.552701 1.75551 -1.00819
2.28984 -1.04109 1.48525 2.00875 -2.64882 0.55283 1.75595 -1.00818
2.29075 -1.04126 1.48532 2.00866 -2.64889 0.552972 1.75638 -1.00816
2.29174 -1.04143 1.48539 2.00856 -2.64896 0.553104 1.75681 -1.00814
2.29273 -1.0416 1.48546 2.00847 -2.64903 0.553242 1.75722 -1.00812
2.29375 -1.04176 1.48554 2.00838 -2.64909 0.55338 1.75764 -1.00811
2.29475 -1.04193 1.4856 2.00829 -2.64915 0.553521 1.75805 -1.00809
2.29578 -1.04208 1.48567 2.00819 -2.64921 0.553658 1.75845 -1.00808
2.29671 -1.04226 1.48575 2.00809 -2.64927 0.553786 1.75883 -1.00806
2.29778 -1.0424 1.48583 2.008 -2.64931 0.553921 1.75923 -1.00804
2.29883 -1.04254 1.4859 2.0079 -2.64937 0.554049 1.75961 -1.00803
2.29971 -1.04269 1.48597 2.0078 -2.64942 0.554177 1.75999 -1.00802
2.30072 -1.04283 1.48605 2.0077 -2.64947 0.554303 1.76036 -1.008
2.30174 -1.04298 1.48612 2.0076 -2.64953 0.554427 1.76072 -1.00799
2.30271 -1.04313 1.48619 2.00749 -2.64958 0.554549 1.76108 -1.00797
2.3037 -1.04327 1.48625 2.00739 -2.64963 0.554667 1.76141 -1.00796
2.30474 -1.04342 1.48633 2.00728 -2.64969 0.55478 1.76174 -1.00793
2.3057 -1.04357 1.4864 2.00717 -2.64974 0.554889 1.76204 -1.00791
2.3067 -1.04374 1.48648 2.00705 -2.6498 0.554991 1.76234 -1.00788
2.3077 -1.04389 1.48655 2.00694 -2.64984 0.555091 1.76263 -1.00785
2.30873 -1.04405 1.48662 2.00683 -2.6499 0.5552 1.76292 -1.00782
2.3097 -1.04421 1.4867 2.0067 -2.64996 0.555296 1.76318 -1.00779
2.31073 -1.04437 1.48677 2.00658 -2.65001 0.555384 1.76343 -1.00776
2.31172 -1.04452 1.48684 2.00646 -2.65007 0.555484 1.76369 -1.00773
2.31275 -1.04468 1.48691 2.00634 -2.65012 0.555574 1.76393 -1.0077
2.31373 -1.04484 1.48699 2.00622 -2.65017 0.555658 1.76417 -1.00767
2.31473 -1.045 1.48706 2.00608 -2.65023 0.555733 1.76439 -1.00764
2.31573 -1.04515 1.48714 2.00596 -2.65027 0.555801 1.76461 -1.00761
2.31671 -1.0453 1.48721 2.00583 -2.65033 0.55587 1.76481 -1.00758
2.31773 -1.04547 1.48729 2.0057 -2.65038 0.555928 1.76501 -1.00754
2.31873 -1.04562 1.48737 2.00557 -2.65042 0.555981 1.76519 -1.0075
2.31972 -1.04579 1.48746 2.00544 -2.65046 0.556026 1.76537 -1.00745
2.32072 -1.04594 1.48754 2.00531 -2.6505 0.556074 1.76554 -1.0074
2.32171 -1.04609 1.48763 2.00518 -2.65056 0.556122 1.76571 -1.00736
2.32273 -1.04625 1.48773 2.00505 -2.6506 0.55616 1.76587 -1.00731
2.32378 -1.0464 1.48782 2.00492 -2.65063 0.556189 1.76602 -1.00726
2.32481 -1.04655 1.48791 2.00479 -2.65067 0.556229 1.76617 -1.00721
2.32579 -1.04671 1.48799 2.00465 -2.65071 0.556263 1.7663 -1.00716
2.32678 -1.04686 1.48808 2.00453 -2.65075 0.556308 1.76644 -1.00711
2.32801 -1.04701 1.48817 2.0044 -2.65078 0.556344 1.76657 -1.00706
2.32889 -1.04716 1.48826 2.00428 -2.65083 0.556381 1.76668 -1.007
2.32986 -1.04732 1.48834 2.00415 -2.65086 0.556416 1.76679 -1.00695
2.33081 -1.04747 1.48844 2.00402 -2.65091 0.556454 1.76692 -1.00689
2.33176 -1.04763 1.48853 2.0039 -2.65095 0.556502 1.76704 -1.00684
2.33272 -1.04778 1.48862 2.00378 -2.651 0.556548 1.76715 -1.00679
2.3337 -1.04793 1.48871 2.00366 -2.65105 0.556606 1.76727 -1.00675
2.33473 -1.04809 1.48879 2.00354 -2.6511 0.556669 1.76739 -1.00671
2.33579 -1.04824 1.48888 2.00342 -2.65115 0.556723 1.7675 -1.00667
2.33679 -1.0484 1.48896 2.0033 -2.65121 0.556785 1.76761 -1.00663
2.33783 -1.04855 1.48905 2.00318 -2.65127 0.556851 1.76772 -1.00659
2.33877 -1.0487 1.48915 2.00307 -2.65133 0.55692 1.76783 -1.00655
2.33977 -1.04885 1.48924 2.00296 -2.6514 0.557001 1.76795 -1.00652
2.34075 -1.049 1.48934 2.00284 -2.65147 0.557076 1.76806 -1.00647
2.34176 -1.04915 1.48944 2.00274 -2.65155 0.557168 1.76817 -1.00644
2.3428 -1.0493 1.48954 2.00263 -2.65163 0.557252 1.76828 -1.0064
2.34381 -1.04946 1.48964 2.00252 -2.65173 0.557352 1.76838 -1.00636
2.34478 -1.04961 1.48974 2.00241 -2.65181 0.557443 1.76849 -1.00632
2.34574 -1.04975 1.48985 2.00231 -2.6519 0.557545 1.76861 -1.00628
2.34674 -1.04991 1.48997 2.00221 -2.652 0.557653 1.76872 -1.00624
2.34774 -1.05005 1.49008 2.00211 -2.6521 0.557758 1.76883 -1.0062
2.34884 -1.05022 1.4902 2.00201 -2.65221 0.557864 1.76893 -1.00615
2.34979 -1.05037 1.49032 2.00191 -2.65231 0.557976 1.76904 -1.00611
2.35075 -1.05052 1.49044 2.00182 -2.65243 0.558078 1.76915 -1.00606
2.3518 -1.05068 1.49057 2.00172 -2.65254 0.558181 1.76926 -1.006
2.35278 -1.05082 1.4907 2.00163 -2.65265 0.558297 1.76938 -1.00596
2.35378 -1.05096 1.49084 2.00154 -2.65276 0.558401 1.76949 -1.00592
2.35514 -1.0511 1.49097 2.00145 -2.65287 0.558507 1.7696 -1.00587
2.35581 -1.05125 1.4911 2.00136 -2.65298 0.558623 1.76972 -1.00583
2.35676 -1.05138 1.49123 2.00128 -2.6531 0.558742 1.76984 -1.00579
2.35772 -1.05153 1.49135 2.0012 -2.65322 0.55887 1.76995 -1.00576
2.35876 -1.05166 1.49149 2.00111 -2.65333 0.558985 1.77005 -1.00572
2.35973 -1.0518 1.49161 2.00105 -2.65345 0.559117 1.77017 -1.00569
2.3608 -1.05195 1.49173 2.00097 -2.65357 0.559252 1.77029 -1.00565
2.3618 -1.05209 1.49186 2.0009 -2.65369 0.559389 1.7704 -1.00562
2.36276 -1.05223 1.49198 2.00084 -2.6538 0.559525 1.7705 -1.00559
2.36373 -1.05236 1.4921 2.00077 -2.65392 0.559653 1.77061 -1.00555
2.36473 -1.0525 1.49222 2.00069 -2.65403 0.559774 1.7707 -1.00551
2.36573 -1.05265 1.49234 2.00062 -2.65415 0.559895 1.77079 -1.00547
2.36675 -1.0528 1.49246 2.00054 -2.65426 0.560018 1.77088 -1.00544
2.36774 -1.05295 1.49258 2.00046 -2.65437 0.560143 1.77097 -1.00541
2.36876 -1.05309 1.49269 2.00039 -2.65448 0.560266 1.77104 -1.00537
2.36985 -1.05323 1.49279 2.0003 -2.65459 0.560387 1.7711 -1.00535
2.37084 -1.05337 1.49289 2.00023 -2.65471 0.560524 1.77117 -1.00533
2.3718 -1.05351 1.493 2.00016 -2.65482 0.560665 1.77124 -1.00531
2.37276 -1.05365 1.4931 2.00009 -2.65493 0.56081 1.77131 -1.00529
2.37378 -1.05377 1.49321 2.00002 -2.65505 0.560941 1.77137 -1.00527
2.37479 -1.05391 1.49331 1.99994 -2.65515 0.561074 1.77142 -1.00526
2.37573 -1.05405 1.49342 1.99987 -2.65527 0.561216 1.77147 -1.00524
2.37676 -1.05416 1.49353 1.9998 -2.65539 0.561348 1.77152 -1.00522
2.37782 -1.05429 1.49364 1.99972 -2.65551 0.561481 1.77156 -1.0052
2.37882 -1.05441 1.49375 1.99964 -2.65562 0.5616 1.77159 -1.00518
2.37974 -1.05454 1.49386 1.99957 -2.65574 0.561733 1.77162 -1.00516
2.38077 -1.05466 1.49396 1.99949 -2.65586 0.561871 1.77165 -1.00515
2.38179 -1.05478 1.49406 1.99942 -2.65598 0.562004 1.77167 -1.00514
2.38279 -1.0549 1.49417 1.99935 -2.6561 0.562143 1.77168 -1.00512
2.38379 -1.05502 1.49429 1.99928 -2.65623 0.562283 1.77169 -1.00509
2.38473 -1.05513 1.4944 1.99921 -2.65636 0.562424 1.77169 -1.00507
2.38575 -1.05525 1.49451 1.99916 -2.6565 0.562591 1.77171 -1.00505
2.38695 -1.05536 1.49463 1.9991 -2.65663 0.562747 1.77173 -1.00503
2.38777 -1.05548 1.49475 1.99904 -2.65677 0.562896 1.77172 -1.005
2.38877 -1.0556 1.49487 1.99898 -2.65691 0.563043 1.77171 -1.00497
2.39224 -1.05571 1.49499 1.99892 -2.65705 0.563196 1.7717 -1.00495
2.39231 -1.05583 1.49511 1.99886 -2.65719 0.563343 1.77169 -1.00491
2.39237 -1.05594 1.49523 1.99881 -2.65734 0.563499 1.77168 -1.00488
2.39283 -1.05605 1.49535 1.99875 -2.65748 0.563641 1.77165 -1.00485
2.39378 -1.05616 1.49547 1.9987 -2.65762 0.563801 1.77163 -1.00481
2.39474 -1.05628 1.49559 1.99865 -2.65776 0.563958 1.77161 -1.00478
2.39573 -1.0564 1.49573 1.99861 -2.65792 0.564126 1.77159 -1.00474
2.39671 -1.05652 1.49585 1.99856 -2.65808 0.564305 1.77157 -1.00471
2.39779 -1.05662 1.49599 1.99852 -2.65823 0.56448 1.77156 -1.00467
2.39877 -1.05675 1.49612 1.99848 -2.65838 0.564664 1.77153 -1.00463
2.39974 -1.05686 1.49625 1.99845 -2.65855 0.564849 1.77151 -1.0046
2.40075 -1.05698 1.49638 1.99842 -2.65871 0.565034 1.77149 -1.00456
2.40178 -1.0571 1.49651 1.99838 -2.65887 0.565231 1.77147 -1.00452
2.40273 -1.05722 1.49665 1.99835 -2.65904 0.565414 1.77144 -1.00448
2.40371 -1.05734 1.49679 1.99832 -2.65921 0.565615 1.77142 -1.00444
2.40474 -1.05745 1.49693 1.99829 -2.65938 0.565815 1.77139 -1.0044
2.40574 -1.05757 1.49707 1.99827 -2.65955 0.566034 1.77137 -1.00437
2.40673 -1.0577 1.49721 1.99825 -2.65974 0.566257 1.77134 -1.00433
2.40773 -1.05782 1.49735 1.99822 -2.65992 0.566476 1.77132 -1.00429
2.40874 -1.05793 1.49748 1.9982 -2.6601 0.5667 1.77128 -1.00425
2.40971 -1.05807 1.49762 1.99818 -2.66029 0.566922 1.77123 -1.00421
2.41074 -1.05819 1.49775 1.99815 -2.66047 0.567145 1.77118 -1.00418
2.41174 -1.05831 1.49789 1.99813 -2.66065 0.567368 1.77113 -1.00414
2.41275 -1.05842 1.49803 1.99811 -2.66084 0.5676 1.77109 -1.00411
2.41374 -1.05854 1.49818 1.9981 -2.66104 0.567841 1.77105 -1.00407
2.41477 -1.05867 1.49832 1.99808 -2.66124 0.568081 1.771 -1.00403
2.41571 -1.05878 1.49846 1.99807 -2.66144 0.568331 1.77096 -1.004
2.41674 -1.05889 1.49861 1.99806 -2.66163 0.568574 1.77091 -1.00396
2.41772 -1.059 1.49875 1.99804 -2.66183 0.568812 1.77086 -1.00393
2.41871 -1.05911 1.49889 1.99803 -2.66203 0.569057 1.77081 -1.00389
2.41973 -1.05922 1.49903 1.99802 -2.66224 0.569315 1.77075 -1.00386
2.42074 -1.05934 1.49917 1.99802 -2.66246 0.569581 1.77069 -1.00383
2.42174 -1.05945 1.49931 1.99801 -2.66267 0.569849 1.77064 -1.00379
2.42272 -1.05957 1.49946 1.99801 -2.6629 0.570111 1.77059 -1.00375
2.42374 -1.05968 1.49961 1.998 -2.6631 0.570366 1.77052 -1.00371
2.42472 -1.0598 1.49975 1.99799 -2.66332 0.570611 1.77043 -1.00367
2.42578 -1.05991 1.49989 1.99797 -2.66353 0.570856 1.77034 -1.00363
2.4268 -1.06003 1.50004 1.99796 -2.66375 0.571108 1.77026 -1.00358
2.42778 -1.06014 1.50019 1.99796 -2.66397 0.571371 1.7702 -1.00353
2.42876 -1.06026 1.50034 1.99796 -2.66421 0.57164 1.77012 -1.00348
2.42994 -1.06038 1.50048 1.99796 -2.66443 0.57191 1.77004 -1.00343
2.43083 -1.0605 1.50062 1.99796 -2.66465 0.572167 1.76994 -1.00339
2.4318 -1.06062 1.50077 1.99796 -2.66487 0.572427 1.76985 -1.00334
2.43284 -1.06073 1.50091 1.99795 -2.6651 0.57268 1.76976 -1.00328
2.43381 -1.06084 1.50106 1.99796 -2.66532 0.572946 1.76969 -1.00324
2.4348 -1.06096 1.5012 1.99796 -2.66555 0.573211 1.7696 -1.00319
2.43575 -1.06108 1.50134 1.99796 -2.66577 0.573475 1.76951 -1.00313
2.43678 -1.06119 1.50149 1.99796 -2.666 0.573737 1.7694 -1.00308
2.43775 -1.06131 1.50163 1.99796 -2.66623 0.573994 1.7693 -1.00303
2.43868 -1.06143 1.50177 1.99796 -2.66645 0.574244 1.76918 -1.00298
2.43976 -1.06155 1.5019 1.99796 -2.66667 0.57449 1.76906 -1.00293
2.44076 -1.06167 1.50204 1.99795 -2.66689 0.574748 1.76893 -1.00288
2.44177 -1.06179 1.50218 1.99796 -2.66713 0.575008 1.76881 -1.00282
2.44275 -1.06191 1.50233 1.99796 -2.66736 0.575266 1.76869 -1.00276
2.44374 -1.06203 1.50248 1.99796 -2.6676 0.575527 1.76857 -1.00269
2.44475 -1.06214 1.50262 1.99797 -2.66783 0.57578 1.76845 -1.00263
2.44578 -1.06226 1.50277 1.99797 -2.66807 0.576029 1.76831 -1.00256
2.44674 -1.06239 1.50292 1.99795 -2.66831 0.576264 1.76816 -1.0025
2.44777 -1.06251 1.50307 1.99795 -2.66855 0.576507 1.76801 -1.00243
2.44876 -1.06262 1.50322 1.99795 -2.66879 0.576757 1.76787 -1.00236
2.44973 -1.06272 1.50337 1.99795 -2.66903 0.577008 1.76772 -1.00229
2.4507 -1.06285 1.50354 1.99795 -2.66928 0.577259 1.76756 -1.00222
2.45173 -1.06295 1.5037 1.99795 -2.66952 0.577502 1.7674 -1.00215
2.45275 -1.06307 1.50386 1.99794 -2.66977 0.577736 1.76723 -1.00208
2.45371 -1.06318 1.50402 1.99794 -2.67002 0.577981 1.76707 -1.00201
2.45478 -1.06328 1.50419 1.99794 -2.67028 0.578227 1.76691 -1.00195
2.45575 -1.0634 1.50436 1.99794 -2.67054 0.578476 1.76673 -1.00187
2.45673 -1.0635 1.50454 1.99794 -2.6708 0.578722 1.76656 -1.0018
2.45777 -1.06361 1.50472 1.99794 -2.67107 0.578972 1.76638 -1.00172
2.45876 -1.06371 1.5049 1.99795 -2.67133 0.579226 1.7662 -1.00165
2.45976 -1.06382 1.50509 1.99795 -2.6716 0.579469 1.76599 -1.00157
2.46071 -1.06393 1.50527 1.99796 -2.67187 0.579713 1.76577 -1.00149
2.46179 -1.06403 1.50546 1.99797 -2.67214 0.579976 1.76557 -1.00142
2.46292 -1.06414 1.50564 1.99798 -2.67242 0.580241 1.76536 -1.00134
2.46379 -1.06425 1.50584 1.998 -2.67271 0.580506 1.76515 -1.00126
2.46477 -1.06436 1.50603 1.99801 -2.67299 0.580763 1.76494 -1.00118
2.46579 -1.06447 1.50623 1.99802 -2.67327 0.581012 1.76469 -1.00109
2.46675 -1.06458 1.50642 1.99804 -2.67356 0.581278 1.76446 -1.001
2.46773 -1.0647 1.50662 1.99806 -2.67385 0.581551 1.76422 -1.00092
2.46875 -1.06481 1.50682 1.99808 -2.67413 0.581816 1.76397 -1.00083
2.46975 -1.06493 1.50702 1.9981 -2.67442 0.58207 1.76372 -1.00073
2.47077 -1.06505 1.50722 1.99812 -2.67471 0.582324 1.76347 -1.00063
2.47169 -1.06515 1.50742 1.99814 -2.67498 0.582581 1.76322 -1.00054
2.47273 -1.06528 1.50762 1.99816 -2.67527 0.582839 1.76294 -1.00044
2.47373 -1.0654 1.50782 1.99818 -2.67555 0.583094 1.76267 -1.00034
2.47471 -1.06552 1.50803 1.99819 -2.67582 0.583335 1.76238 -1.00024
2.47582 -1.06563 1.50822 1.9982 -2.6761 0.583577 1.76209 -1.00014
2.47679 -1.06575 1.50843 1.99821 -2.67637 0.58382 1.76182 -1.00004
2.47778 -1.06587 1.50862 1.99823 -2.67665 0.584076 1.76154 -0.999943
2.47875 -1.06599 1.50882 1.99823 -2.67693 0.584318 1.76125 -0.999836
2.4797 -1.06611 1.50903 1.99823 -2.6772 0.584553 1.76096 -0.999731
2.48076 -1.06622 1.50924 1.99824 -2.67748 0.584789 1.76067 -0.999629
2.48176 -1.06633 1.50944 1.99823 -2.67775 0.585016 1.76038 -0.999536
2.48274 -1.06644 1.50963 1.99822 -2.67801 0.585237 1.76009 -0.999445
2.48557 -1.06658 1.50978 1.99823 -2.67828 0.585496 1.75977 -0.999386
2.48564 -1.06667 1.51001 1.99821 -2.67854 0.585688 1.75948 -0.999277
2.48581 -1.06675 1.51024 1.99818 -2.67879 0.585872 1.75918 -0.999171
2.48676 -1.06686 1.51043 1.99815 -2.67904 0.586056 1.75886 -0.999079
2.48804 -1.06696 1.51062 1.99811 -2.67926 0.586215 1.75853 -0.99899
2.48879 -1.06706 1.51082 1.99807 -2.6795 0.586373 1.7582 -0.998903
2.48972 -1.06716 1.51101 1.99803 -2.67972 0.586525 1.75786 -0.998814
2.49069 -1.06727 1.5112 1.99798 -2.67994 0.586663 1.75749 -0.998718
2.49169 -1.06736 1.51138 1.99792 -2.68015 0.586792 1.75711 -0.998626
2.49272 -1.06746 1.51156 1.99787 -2.68036 0.58692 1.75673 -0.998543
2.49377 -1.06756 1.51173 1.99781 -2.68057 0.587047 1.75635 -0.998452
2.49471 -1.06765 1.51191 1.99775 -2.68076 0.587152 1.75596 -0.998366
2.49571 -1.06775 1.51207 1.99768 -2.68094 0.587237 1.75554 -0.998282
2.49669 -1.06785 1.51225 1.99759 -2.68111 0.587295 1.75508 -0.998182
2.4977 -1.06794 1.51242 1.99751 -2.68129 0.587361 1.75462 -0.998094
2.49872 -1.06803 1.51258 1.99742 -2.68146 0.587422 1.75417 -0.998006
2.49971 -1.06813 1.51276 1.99733 -2.68162 0.587451 1.75367 -0.997897

